Auto-Correlation and Coherence Time of Interference in Poisson Networks

The dynamics of interference over space and time influences the performance of wireless communication systems, yet its features are still not fully understood. This article analyzes the temporal dynamics of the interference in Poisson networks accounting for three key correlation sources: the location of nodes, the wireless channel, and the network traffic. We derive expressions for the auto-correlation function of interference. These are presented as a framework that enables us to arbitrarily combine the three correlation sources to match a wide range of interference scenarios. We then introduce the interference coherence time - analogously to the well-known channel coherence time - and analyze its features for each correlation source. We find that the coherence time behaves very different for the different interference scenarios considered and depends on the network parameters. Having accurate knowledge of the coherence time can thus be an important design input for protocols, e.g., retransmission and medium access control.

==> case002heat2.txt <==
1. 1. 0.
 1. 1.999 0.
 1. 2. 0.4737
 1. 2.999      0.4737
 1. 3. 0.6296
 1. 3.999 0.6296
 1. 4.      0.7059
 1. 4.999 0.7059
 1. 5. 0.75
 1. 5.999      0.75
 1. 6. 0.7778
 1. 6.999 0.7778
 1. 7.      0.7959
 1. 7.999 0.7959
 1. 8. 0.8077
 1. 8.999      0.8077
 1. 9. 0.8148
 1. 9.999 0.8148
 1. 10.      0.8182
 1. 10.999 0.8182
 
 1.999 1. 0.
 1.999 1.999      0.
 1.999 2. 0.4737
 1.999 2.999 0.4737
 1.999 3.      0.6296
 1.999 3.999 0.6296
 1.999 4. 0.7059
 1.999      4.999 0.7059
 1.999 5. 0.75
 1.999 5.999      0.75
 1.999 6. 0.7778
 1.999 6.999 0.7778
 1.999      7. 0.7959
 1.999 7.999 0.7959
 1.999 8.      0.8077
 1.999 8.999 0.8077
 1.999 9. 0.8148
 1.999      9.999 0.8148
 1.999 10. 0.8182
 1.999 10.999      0.8182

 2. 1. 0.
 2. 1.999 0.
 2.      2. -0.0249
 2. 2.999 -0.0249
 2. 3. 0.2798
 2.      3.999 0.2798
 2. 4. 0.4291
 2. 4.999 0.4291
 2.      5. 0.5156
 2. 5.999 0.5156
 2. 6. 0.5704
 2. 6.999      0.5704
 2. 7. 0.6064
 2. 7.999 0.6064
 2. 8.      0.6302
 2. 8.999 0.6302
 2. 9. 0.6451
 2. 9.999      0.6451
 2. 10. 0.6529
 2. 10.999 0.6529
 
 2.999 1.      0.
 2.999 1.999 0.
 2.999 2. -0.0249
 2.999      2.999 -0.0249
 2.999 3. 0.2798
 2.999 3.999      0.2798
 2.999 4. 0.4291
 2.999 4.999 0.4291
 2.999      5. 0.5156
 2.999 5.999 0.5156
 2.999 6.      0.5704
 2.999 6.999 0.5704
 2.999 7. 0.6064
 2.999      7.999 0.6064
 2.999 8. 0.6302
 2.999 8.999      0.6302
 2.999 9. 0.6451
 2.999 9.999 0.6451
 2.999      10. 0.6529
 2.999 10.999 0.6529

 3. 1. 0.
 3.      1.999 0.
 3. 2. 0.0013
 3. 2.999 0.0013
 3.      3. -0.0505
 3. 3.999 -0.0505
 3. 4. 0.1685
 3.      4.999 0.1685
 3. 5. 0.2959
 3. 5.999 0.2959
 3.      6. 0.3768
 3. 6.999 0.3768
 3. 7. 0.4304
 3. 7.999      0.4304
 3. 8. 0.4663
 3. 8.999 0.4663
 3. 9.      0.4895
 3. 9.999 0.4895
 3. 10. 0.5026
 3. 10.999      0.5026
 
 3.999 1. 0.
 3.999 1.999 0.
 3.999 2.      0.0013
 3.999 2.999 0.0013
 3.999 3. -0.0505
 3.999      3.999 -0.0505
 3.999 4. 0.1685
 3.999 4.999      0.1685
 3.999 5. 0.2959
 3.999 5.999 0.2959
 3.999      6. 0.3768
 3.999 6.999 0.3768
 3.999 7.      0.4304
 3.999 7.999 0.4304
 3.999 8. 0.4663
 3.999      8.999 0.4663
 3.999 9. 0.4895
 3.999 9.999      0.4895
 3.999 10. 0.5026
 3.999 10.999      0.5026

 4. 1. 0.
 4. 1.999 0.
 4.      2. -0.0001
 4. 2.999 -0.0001
 4. 3. -0.0127
 4.      3.999 -0.0127
 4. 4. -0.0767
 4.      4.999 -0.0767
 4. 5. 0.0899
 4. 5.999 0.0899
 4.      6. 0.1961
 4. 6.999 0.1961
 4. 7. 0.267
 4. 7.999      0.267
 4. 8. 0.3151
 4. 8.999 0.3151
 4. 9.      0.3468
 4. 9.999 0.3468
 4. 10. 0.366
 4. 10.999      0.366
 
 4.999 1. 0.
 4.999 1.999 0.
 4.999      2. -0.0001
 4.999 2.999 -0.0001
 4.999      3. -0.0127
 4.999 3.999 -0.0127
 4.999      4. -0.0767
 4.999 4.999 -0.0767
 4.999 5.      0.0899
 4.999 5.999 0.0899
 4.999 6. 0.1961
 4.999      6.999 0.1961
 4.999 7. 0.267
 4.999 7.999      0.267
 4.999 8. 0.3151
 4.999 8.999 0.3151
 4.999      9. 0.3468
 4.999 9.999 0.3468
 4.999 10.      0.366
 4.999 10.999 0.366

 5. 1. 0.
 5. 1.999      0.
 5. 2. 0.
 5. 2.999 0.
 5. 3. 0.0035
 5.      3.999 0.0035
 5. 4. -0.0306
 5. 4.999 -0.0306
 5.      5. -0.1032
 5. 5.999 -0.1032
 5. 6. 0.0275
 5.      6.999 0.0275
 5. 7. 0.1153
 5. 7.999 0.1153
 5.      8. 0.1754
 5. 8.999 0.1754
 5. 9. 0.2161
 5. 9.999      0.2161
 5. 10. 0.2418
 5. 10.999 0.2418
 5.999      1. 0.
 
 5.999 1.999 0.
 5.999 2. 0.
 5.999 2.999      0.
 5.999 3. 0.0035
 5.999 3.999 0.0035
 5.999      4. -0.0306
 5.999 4.999 -0.0306
 5.999      5. -0.1032
 5.999 5.999 -0.1032
 5.999 6.      0.0275
 5.999 6.999 0.0275
 5.999 7. 0.1153
 5.999      7.999 0.1153
 5.999 8. 0.1754
 5.999 8.999      0.1754
 5.999 9. 0.2161
 5.999 9.999 0.2161
 5.999      10. 0.2418
 5.999 10.999 0.2418

 6. 1. 0.
 6.      1.999 0.
 6. 2. 0.
 6. 2.999 0.
 6. 3.      0.0005
 6. 3.999 0.0005
 6. 4. -0.0036
 6.      4.999 -0.0036
 6. 5. -0.0499
 6.      5.999 -0.0499
 6. 6. -0.1299
 6.      6.999 -0.1299
 6. 7. -0.0256
 6.      7.999 -0.0256
 6. 8. 0.0466
 6. 8.999 0.0466
 6.      9. 0.0962
 6. 9.999 0.0962
 6. 10. 0.1289
 6.      10.999 0.1289
 
 6.999 1. 0.
 6.999 1.999 0.
 6.999      2. 0.
 6.999 2.999 0.
 6.999 3. 0.0005
 6.999      3.999 0.0005
 6.999 4. -0.0036
 6.999      4.999 -0.0036
 6.999 5. -0.0499
 6.999      5.999 -0.0499
 6.999 6. -0.1299
 6.999      6.999 -0.1299
 6.999 7. -0.0256
 6.999      7.999 -0.0256
 6.999 8. 0.0466
 6.999 8.999      0.0466
 6.999 9. 0.0962
 6.999 9.999 0.0962
 6.999      10. 0.1289
 6.999 10.999 0.1289

 7. 1. 0.
 7.      1.999 0.
 7. 2. 0.
 7. 2.999 0.
 7.      3. -0.0002
 7. 3.999 -0.0002
 7. 4. 0.0065
 7.      4.999 0.0065
 7. 5. -0.0145
 7. 5.999 -0.0145
 7.      6. -0.0694
 7. 6.999 -0.0694
 7. 7. -0.1564
 7.      7.999 -0.1564
 7. 8. -0.0724
 7.      8.999 -0.0724
 7. 9. -0.0137
 7.      9.999 -0.0137
 7. 10. 0.0263
 7. 10.999      0.0263
 
 7.999 1. 0.
 7.999 1.999 0.
 7.999 2.      0.
 7.999 2.999 0.
 7.999 3. -0.0002
 7.999      3.999 -0.0002
 7.999 4. 0.0065
 7.999 4.999      0.0065
 7.999 5. -0.0145
 7.999      5.999 -0.0145
 7.999 6. -0.0694
 7.999      6.999 -0.0694
 7.999 7. -0.1564
 7.999      7.999 -0.1564
 7.999 8. -0.0724
 7.999      8.999 -0.0724
 7.999 9. -0.0137
 7.999      9.999 -0.0137
 7.999 10. 0.0263
 7.999 10.999      0.0263

 8. 1. 0.
 8. 1.999 0.
 8. 2.      0.
 8. 2.999 0.
 8. 3. 0.
 8. 3.999 0.
 8. 4.      0.0016
 8. 4.999 0.0016
 8. 5. 0.0049
 8. 5.999      0.0049
 8. 6. -0.0267
 8. 6.999 -0.0267
 8.      7. -0.0884
 8. 7.999 -0.0884
 8. 8. -0.1822
 8.      8.999 -0.1822
 8. 9. -0.1144
 8.      9.999 -0.1144
 8. 10. -0.067
 8.      10.999 -0.067
 
 8.999 1. 0.
 8.999 1.999 0.
 8.999      2. 0.
 8.999 2.999 0.
 8.999 3. 0.
 8.999 3.999      0.
 8.999 4. 0.0016
 8.999 4.999 0.0016
 8.999 5.      0.0049
 8.999 5.999 0.0049
 8.999 6. -0.0267
 8.999      6.999 -0.0267
 8.999 7. -0.0884
 8.999      7.999 -0.0884
 8.999 8. -0.1822
 8.999      8.999 -0.1822
 8.999 9. -0.1144
 8.999      9.999 -0.1144
 8.999 10. -0.067
 8.999      10.999 -0.067

 9. 1. 0.
 9. 1.999 0.
 9. 2.      0.
 9. 2.999 0.
 9. 3. 0.
 9. 3.999 0.
 9.      4. -0.0003
 9. 4.999 -0.0003
 9. 5. 0.0102
 9.      5.999 0.0102
 9. 6. 0.0002
 9. 6.999 0.0002
 9.      7. -0.0387
 9. 7.999 -0.0387
 9. 8. -0.1061
 9.      8.999 -0.1061
 9. 9. -0.2067
 9.      9.999 -0.2067
 9. 10. -0.1518
 9.      10.999 -0.1518
 
 9.999 1. 0.
 9.999 1.999      0.
 9.999 2. 0.
 9.999 2.999 0.
 9.999 3.      0.
 9.999 3.999 0.
 9.999 4. -0.0003
 9.999      4.999 -0.0003
 9.999 5. 0.0102
 9.999 5.999      0.0102
 9.999 6. 0.0002
 9.999 6.999 0.0002
 9.999      7. -0.0387
 9.999 7.999 -0.0387
 9.999      8. -0.1061
 9.999 8.999 -0.1061
 9.999      9. -0.2067
 9.999 9.999 -0.2067
 9.999      10. -0.1518
 9.999 10.999 -0.1518

 10. 1.      0.
 10. 1.999 0.
 10. 2. 0.
 10. 2.999 0.
 10.      3. 0.
 10. 3.999 0.
 10. 4. -0.0005
 10.      4.999 -0.0005
 10. 5. 0.0031
 10. 5.999      0.0031
 10. 6. 0.0132
 10. 6.999 0.0132
 10.      7. -0.0052
 10. 7.999 -0.0052
 10. 8. -0.0494
 10.      8.999 -0.0494
 10. 9. -0.1216
 10.      9.999 -0.1216
 10. 10. -0.2289
 10.      10.999 -0.2289
 
 10.999 1. 0.
 10.999 1.999      0.
 10.999 2. 0.
 10.999 2.999 0.
 10.999 3.      0.
 10.999 3.999 0.
 10.999 4. -0.0005
 10.999      4.999 -0.0005
 10.999 5. 0.0031
 10.999 5.999      0.0031
 10.999 6. 0.0132
 10.999 6.999      0.0132
 10.999 7. -0.0052
 10.999      7.999 -0.0052
 10.999 8. -0.0494
 10.999      8.999 -0.0494
 10.999 9. -0.1216
 10.999      9.999 -0.1216
 10.999 10. -0.2289
 10.999      10.999 -0.2289

 11. 1. 0.
 11. 1.999 0.
 11.      2. 0.
 11. 2.999 0.
 11. 3. 0.
 11. 3.999      0.
 11. 4. -0.0001
 11. 4.999 -0.0001
 11.      5. -0.0002
 11. 5.999 -0.0002
 11. 6. 0.0142
 11.      6.999 0.0142
 11. 7. 0.0142
 11. 7.999      0.0142
 11. 8. -0.0098
 11. 8.999 -0.0098
 11.      9. -0.0577
 11. 9.999 -0.0577
 11. 10. -0.1337
 11.      10.999 -0.1337
 
 11.999 1. 0.
 11.999 1.999      0.
 11.999 2. 0.
 11.999 2.999 0.
 11.999 3.      0.
 11.999 3.999 0.
 11.999 4. -0.0001
 11.999      4.999 -0.0001
 11.999 5. -0.0002
 11.999      5.999 -0.0002
 11.999 6. 0.0142
 11.999 6.999      0.0142
 11.999 7. 0.0142
 11.999 7.999      0.0142
 11.999 8. -0.0098
 11.999      8.999 -0.0098
 11.999 9. -0.0577
 11.999      9.999 -0.0577
 11.999 10. -0.1337
 11.999      10.999 -0.1337

 12. 1. 0.
 12. 1.999 0.
 12.      2. 0.
 12. 2.999 0.
 12. 3. 0.
 12. 3.999      0.
 12. 4. 0.
 12. 4.999 0.
 12.      5. -0.0011
 12. 5.999 -0.0011
 12. 6. 0.0046
 12.      6.999 0.0046
 12. 7. 0.0214
 12. 7.999      0.0214
 12. 8. 0.0152
 12. 8.999 0.0152
 12.      9. -0.0121
 12. 9.999 -0.0121
 12. 10. -0.0622
 12.      10.999 -0.0622
 
 12.999 1. 0.
 12.999 1.999      0.
 12.999 2. 0.
 12.999 2.999 0.
 12.999 3.      0.
 12.999 3.999 0.
 12.999 4. 0.
 12.999 4.999      0.
 12.999 5. -0.0011
 12.999      5.999 -0.0011
 12.999 6. 0.0046
 12.999 6.999      0.0046
 12.999 7. 0.0214
 12.999 7.999      0.0214
 12.999 8. 0.0152
 12.999 8.999      0.0152
 12.999 9. -0.0121
 12.999      9.999 -0.0121
 12.999 10. -0.0622
 12.999      10.999 -0.0622

 13. 1. 0.
 13. 1.999 0.
 13.      2. 0.
 13. 2.999 0.
 13. 3. 0.
 13. 3.999      0.
 13. 4. 0.
 13. 4.999 0.
 13.      5. -0.0007
 13. 5.999 -0.0007
 13. 6. -0.0004
 13.      6.999 -0.0004
 13. 7. 0.0181
 13. 7.999      0.0181
 13. 8. 0.0275
 13. 8.999 0.0275
 13. 9.      0.0178
 13. 9.999 0.0178
 13. 10. -0.0109
 13.      10.999 -0.0109
 
 13.999 1. 0.
 13.999 1.999      0.
 13.999 2. 0.
 13.999 2.999 0.
 13.999 3.      0.
 13.999 3.999 0.
 13.999 4. 0.
 13.999 4.999      0.
 13.999 5. -0.0007
 13.999      5.999 -0.0007
 13.999 6. -0.0004
 13.999      6.999 -0.0004
 13.999 7. 0.0181
 13.999 7.999      0.0181
 13.999 8. 0.0275
 13.999 8.999      0.0275
 13.999 9. 0.0178
 13.999 9.999      0.0178
 13.999 10. -0.0109
 13.999      10.999 -0.0109

 14. 1. 0.
 14. 1.999 0.
 14.      2. 0.
 14. 2.999 0.
 14. 3. 0.
 14. 3.999      0.
 14. 4. 0.
 14. 4.999 0.
 14.      5. -0.0001
 14. 5.999 -0.0001
 14. 6. -0.0021
 14.      6.999 -0.0021
 14. 7. 0.0056
 14. 7.999      0.0056
 14. 8. 0.029
 14. 8.999 0.029
 14. 9.      0.0343
 14. 9.999 0.0343
 14. 10. 0.0234
 14.      10.999 0.0234
 
 14.999 1. 0.
 14.999 1.999      0.
 14.999 2. 0.
 14.999 2.999 0.
 14.999 3.      0.
 14.999 3.999 0.
 14.999 4. 0.
 14.999 4.999      0.
 14.999 5. -0.0001
 14.999      5.999 -0.0001
 14.999 6. -0.0021
 14.999      6.999 -0.0021
 14.999 7. 0.0056
 14.999 7.999      0.0056
 14.999 8. 0.029
 14.999 8.999      0.029
 14.999 9. 0.0343
 14.999 9.999      0.0343
 14.999 10. 0.0234
 14.999 10.999      0.0234

 15. 1. 0.
 15. 1.999 0.
 15. 2.      0.
 15. 2.999 0.
 15. 3. 0.
 15. 3.999 0.
 15.      4. 0.
 15. 4.999 0.
 15. 5. 0.0001
 15. 5.999      0.0001
 15. 6. -0.002
 15. 6.999 -0.002
 15.      7. -0.0011
 15. 7.999 -0.0011
 15. 8. 0.0212
 15.      8.999 0.0212
 15. 9. 0.0395
 15. 9.999      0.0395
 15. 10. 0.0433
 15. 10.999 0.0433
 
 15.999      1. 0.
 15.999 1.999 0.
 15.999 2. 0.
 15.999 2.999      0.
 15.999 3. 0.
 15.999 3.999 0.
 15.999 4.      0.
 15.999 4.999 0.
 15.999 5. 0.0001
 15.999 5.999      0.0001
 15.999 6. -0.002
 15.999      6.999 -0.002
 15.999 7. -0.0011
 15.999      7.999 -0.0011
 15.999 8. 0.0212
 15.999 8.999      0.0212
 15.999 9. 0.0395
 15.999 9.999      0.0395
 15.999 10. 0.0433
 15.999 10.999      0.0433

 16. 1. 0.
 16. 1.999 0.
 16. 2.      0.
 16. 2.999 0.
 16. 3. 0.
 16. 3.999 0.
 16.      4. 0.
 16. 4.999 0.
 16. 5. 0.0001
 16. 5.999      0.0001
 16. 6. -0.001
 16. 6.999 -0.001
 16.      7. -0.0038
 16. 7.999 -0.0038
 16. 8. 0.0056
 16.      8.999 0.0056
 16. 9. 0.0351
 16. 9.999      0.0351
 16. 10. 0.051
 16. 10.999 0.051
 
 16.999      1. 0.
 16.999 1.999 0.
 16.999 2. 0.
 16.999 2.999      0.
 16.999 3. 0.
 16.999 3.999 0.
 16.999 4.      0.
 16.999 4.999 0.
 16.999 5. 0.0001
 16.999 5.999      0.0001
 16.999 6. -0.001
 16.999      6.999 -0.001
 16.999 7. -0.0038
 16.999      7.999 -0.0038
 16.999 8. 0.0056
 16.999 8.999      0.0056
 16.999 9. 0.0351
 16.999 9.999      0.0351
 16.999 10. 0.051
 16.999 10.999      0.051

 17. 1. 0.
 17. 1.999 0.
 17. 2.      0.
 17. 2.999 0.
 17. 3. 0.
 17. 3.999 0.
 17.      4. 0.
 17. 4.999 0.
 17. 5. 0.
 17. 5.999      0.
 17. 6. 0.0001
 17. 6.999 0.0001
 17.      7. -0.0039
 17. 7.999 -0.0039
 17. 8. -0.003
 17.      8.999 -0.003
 17. 9. 0.0226
 17. 9.999      0.0226
 17. 10. 0.0488
 17. 10.999 0.0488
 
 17.999      1. 0.
 17.999 1.999 0.
 17.999 2. 0.
 17.999 2.999      0.
 17.999 3. 0.
 17.999 3.999 0.
 17.999 4.      0.
 17.999 4.999 0.
 17.999 5. 0.
 17.999 5.999      0.
 17.999 6. 0.0001
 17.999 6.999 0.0001
 17.999      7. -0.0039
 17.999 7.999 -0.0039
 17.999      8. -0.003
 17.999 8.999 -0.003
 17.999 9.      0.0226
 17.999 9.999 0.0226
 17.999 10.      0.0488
 17.999 10.999 0.0488

 18. 1. 0.
 18.      1.999 0.
 18. 2. 0.
 18. 2.999 0.
 18. 3.      0.
 18. 3.999 0.
 18. 4. 0.
 18. 4.999 0.
 18.      5. 0.
 18. 5.999 0.
 18. 6. 0.0004
 18. 6.999      0.0004
 18. 7. -0.0026
 18. 7.999 -0.0026
 18.      8. -0.0066
 18. 8.999 -0.0066
 18. 9. 0.0035
 18.      9.999 0.0035
 18. 10. 0.0383
 18. 10.999      0.0383
 
 18.999 1. 0.
 18.999 1.999 0.
 18.999 2.      0.
 18.999 2.999 0.
 18.999 3. 0.
 18.999 3.999      0.
 18.999 4. 0.
 18.999 4.999 0.
 18.999 5.      0.
 18.999 5.999 0.
 18.999 6. 0.0004
 18.999 6.999      0.0004
 18.999 7. -0.0026
 18.999      7.999 -0.0026
 18.999 8. -0.0066
 18.999      8.999 -0.0066
 18.999 9. 0.0035
 18.999 9.999      0.0035
 18.999 10. 0.0383
 18.999 10.999      0.0383

 19. 1. 0.
 19. 1.999 0.
 19. 2.      0.
 19. 2.999 0.
 19. 3. 0.
 19. 3.999 0.
 19.      4. 0.
 19. 4.999 0.
 19. 5. 0.
 19. 5.999      0.
 19. 6. 0.0003
 19. 6.999 0.0003
 19.      7. -0.0009
 19. 7.999 -0.0009
 19. 8. -0.0068
 19.      8.999 -0.0068
 19. 9. -0.0069
 19.      9.999 -0.0069
 19. 10. 0.021
 19. 10.999      0.021
 
 19.999 1. 0.
 19.999 1.999 0.
 19.999 2.      0.
 19.999 2.999 0.
 19.999 3. 0.
 19.999 3.999      0.
 19.999 4. 0.
 19.999 4.999 0.
 19.999 5.      0.
 19.999 5.999 0.
 19.999 6. 0.0003
 19.999 6.999      0.0003
 19.999 7. -0.0009
 19.999      7.999 -0.0009
 19.999 8. -0.0068
 19.999      8.999 -0.0068
 19.999 9. -0.0069
 19.999      9.999 -0.0069
 19.999 10. 0.021
 19.999 10.999      0.021

 20. 1. 0.
 20. 1.999 0.
 20. 2.      0.
 20. 2.999 0.
 20. 3. 0.
 20. 3.999 0.
 20.      4. 0.
 20. 4.999 0.
 20. 5. 0.
 20. 5.999      0.
 20. 6. 0.0001
 20. 6.999 0.0001
 20. 7.      0.0005
 20. 7.999 0.0005
 20. 8. -0.0051
 20.      8.999 -0.0051
 20. 9. -0.0112
 20.      9.999 -0.0112
 20. 10. -0.0017
 20.      10.999 -0.0017
 
 20.999 1. 0.
 20.999 1.999      0.
 20.999 2. 0.
 20.999 2.999 0.
 20.999 3.      0.
 20.999 3.999 0.
 20.999 4. 0.
 20.999 4.999      0.
 20.999 5. 0.
 20.999 5.999 0.
 20.999 6.      0.0001
 20.999 6.999 0.0001
 20.999 7.      0.0005
 20.999 7.999 0.0005
 20.999      8. -0.0051
 20.999 8.999 -0.0051
 20.999      9. -0.0112
 20.999 9.999 -0.0112
 20.999      10. -0.0017
 20.999 10.999 -0.0017
 

==> case002p.txt <==
 0.001 0. -0.001 0.2485 0.3982 0.498    0.5693 0.6227 0.6643 0.6976
 0.002 0. -0.002 0.247    0.3964 0.496 0.5671 0.6204 0.6619    0.6951
 0.003 0. -0.003 0.2455 0.3946 0.4939 0.5649    0.6181 0.6595 0.6926
 0.004 0. -0.004 0.244 0.3927    0.4919 0.5627 0.6158 0.6571 0.6901
 0.005 0. -0.005    0.2424 0.3909 0.4898 0.5604 0.6134 0.6546    0.6875
 0.006 0. -0.006 0.2409 0.389 0.4877 0.5582    0.611 0.6521 0.6849
 0.007 0. -0.007 0.2394 0.3872    0.4856 0.5559 0.6086 0.6495 0.6822
 0.008 0. -0.008    0.2378 0.3853 0.4835 0.5536 0.6061 0.6469    0.6795
 0.009 0. -0.009 0.2363 0.3834 0.4814 0.5513    0.6036 0.6443 0.6767
 0.01 0.0001 -0.01 0.2347 0.3815    0.4792 0.5489 0.6011 0.6416 0.6739
 0.011 0.0001 -0.011    0.2332 0.3796 0.477 0.5465 0.5985 0.6389    0.6711
 0.012 0.0001 -0.012 0.2316 0.3777 0.4748 0.5441    0.596 0.6361 0.6682
 0.013 0.0001 -0.0131 0.2301 0.3757    0.4726 0.5417 0.5933 0.6333 0.6652
 0.014 0.0001 -0.0141    0.2285 0.3738 0.4704 0.5392 0.5907 0.6305    0.6622
 0.015 0.0001 -0.0151 0.2269 0.3718 0.4682 0.5368    0.588 0.6276 0.6592
 0.016 0.0001 -0.0161 0.2254 0.3699    0.4659 0.5343 0.5853 0.6247 0.656
 0.017 0.0001 -0.0171    0.2238 0.3679 0.4636 0.5317 0.5825 0.6217    0.6529
 0.018 0.0002 -0.0181 0.2222 0.3659 0.4613 0.5292    0.5797 0.6187 0.6496
 0.019 0.0002 -0.0191 0.2206    0.3639 0.459 0.5266 0.5769 0.6157    0.6463
 0.02 0.0002 -0.0201 0.219 0.3619 0.4567 0.524    0.574 0.6125 0.643
 0.021 0.0002 -0.0211 0.2174 0.3599    0.4543 0.5213 0.5711 0.6094 0.6396
 0.022 0.0002 -0.0221    0.2158 0.3578 0.452 0.5187 0.5682 0.6062    0.6361
 0.023 0.0003 -0.0231 0.2142 0.3558 0.4496 0.516    0.5652 0.6029 0.6326
 0.024 0.0003 -0.0242 0.2125 0.3537    0.4472 0.5132 0.5622 0.5996    0.6289
 0.025 0.0003 -0.0252 0.2109 0.3517 0.4447 0.5105    0.5591 0.5962 0.6253
 0.026 0.0003 -0.0262 0.2093    0.3496 0.4423 0.5077 0.556 0.5928    0.6215
 0.027 0.0004 -0.0272 0.2076 0.3475 0.4398 0.5049    0.5528 0.5893 0.6177
 0.028 0.0004 -0.0282 0.206 0.3454    0.4373 0.502 0.5496 0.5858 0.6138
 0.029 0.0004 -0.0292    0.2043 0.3433 0.4348 0.4992 0.5464 0.5822    0.6098
 0.03 0.0005 -0.0302 0.2027 0.3412 0.4323 0.4962    0.5431 0.5785 0.6057
 0.031 0.0005 -0.0313 0.201 0.339    0.4297 0.4933 0.5398 0.5748 0.6015
 0.032 0.0005 -0.0323    0.1994 0.3369 0.4271 0.4903 0.5364 0.571    0.5973
 0.033 0.0006 -0.0333 0.1977 0.3347 0.4246 0.4873    0.533 0.5671 0.593
 0.034 0.0006 -0.0343 0.196 0.3325    0.4219 0.4843 0.5295 0.5632 0.5886
 0.035 0.0006 -0.0353    0.1944 0.3303 0.4193 0.4812 0.526 0.5592    0.584
 0.036 0.0007 -0.0363 0.1927 0.3281 0.4166 0.4781    0.5224 0.5551 0.5794
 0.037 0.0007 -0.0373 0.191 0.3259    0.4139 0.4749 0.5188 0.551 0.5747
 0.038 0.0007 -0.0384    0.1893 0.3237 0.4112 0.4717 0.5151 0.5467    0.5699
 0.039 0.0008 -0.0394 0.1876 0.3214 0.4085 0.4685    0.5114 0.5424 0.565
 0.04 0.0008 -0.0404 0.1859 0.3192    0.4057 0.4652 0.5076 0.5381 0.5599
 0.041 0.0009 -0.0414    0.1842 0.3169 0.4029 0.462 0.5037 0.5336    0.5548
 0.042 0.0009 -0.0424 0.1825 0.3146 0.4001 0.4586    0.4998 0.5291 0.5495
 0.043 0.001 -0.0434 0.1807 0.3123    0.3973 0.4552 0.4958 0.5244 0.5441
 0.044 0.001 -0.0444    0.179 0.31 0.3945 0.4518 0.4918 0.5197    0.5386
 0.045 0.0011 -0.0455 0.1773 0.3077 0.3916 0.4484    0.4877 0.5149 0.533
 0.046 0.0011 -0.0465 0.1755 0.3054    0.3887 0.4449 0.4836 0.51 0.5272
 0.047 0.0012 -0.0475    0.1738 0.303 0.3857 0.4413 0.4794 0.505    0.5213
 0.048 0.0012 -0.0485 0.172 0.3007 0.3828 0.4377    0.4751 0.4999 0.5152
 0.049 0.0013 -0.0495 0.1703 0.2983    0.3798 0.4341 0.4707 0.4948 0.509
 0.05 0.0013 -0.0505    0.1685 0.2959 0.3768 0.4304 0.4663 0.4895    0.5026
 0.051 0.0014 -0.0515 0.1668 0.2935 0.3738 0.4267    0.4618 0.4841 0.4961
 0.052 0.0014 -0.0526 0.165 0.2911    0.3707 0.423 0.4573 0.4785 0.4894
 0.053 0.0015 -0.0536    0.1632 0.2886 0.3676 0.4192 0.4526 0.4729    0.4826
 0.054 0.0015 -0.0546 0.1614 0.2862 0.3645 0.4153    0.4479 0.4672 0.4755
 0.055 0.0016 -0.0556 0.1597    0.2837 0.3613 0.4114 0.4431 0.4613    0.4683
 0.056 0.0017 -0.0566 0.1579 0.2813 0.3582 0.4075    0.4383 0.4553 0.4609
 0.057 0.0017 -0.0576 0.1561    0.2788 0.355 0.4035 0.4333 0.4492    0.4533
 0.058 0.0018 -0.0586 0.1543 0.2763 0.3517 0.3994    0.4283 0.443 0.4455
 0.059 0.0018 -0.0596 0.1525 0.2737    0.3485 0.3953 0.4232 0.4366 0.4374
 0.06 0.0019 -0.0606    0.1507 0.2712 0.3452 0.3912 0.418 0.4301    0.4292
 0.061 0.002 -0.0617 0.1488 0.2687 0.3419 0.387    0.4127 0.4234 0.4207
 0.062 0.002 -0.0627 0.147 0.2661    0.3385 0.3827 0.4074 0.4166 0.412
 0.063 0.0021 -0.0637    0.1452 0.2635 0.3351 0.3784 0.4019 0.4097    0.4031
 0.064 0.0022 -0.0647 0.1434 0.2609 0.3317 0.374    0.3964 0.4026 0.3939
 0.065 0.0022 -0.0657 0.1415 0.2583    0.3283 0.3696 0.3907 0.3954    0.3844
 0.066 0.0023 -0.0667 0.1397 0.2557 0.3248 0.3652    0.385 0.3879 0.3747
 0.067 0.0024 -0.0677 0.1378 0.2531    0.3213 0.3606 0.3791 0.3803    0.3647
 0.068 0.0025 -0.0687 0.136 0.2504 0.3178 0.356    0.3732 0.3726 0.3544
 0.069 0.0025 -0.0697 0.1341 0.2477    0.3142 0.3514 0.3672 0.3647 0.3438
 0.07 0.0026 -0.0707    0.1323 0.2451 0.3106 0.3467 0.361 0.3566    0.3329
 0.071 0.0027 -0.0717 0.1304 0.2424 0.307 0.3419    0.3548 0.3483 0.3217
 0.072 0.0028 -0.0727 0.1285 0.2396    0.3033 0.3371 0.3484 0.3398    0.3102
 0.073 0.0029 -0.0737 0.1267 0.2369 0.2996 0.3322    0.3419 0.3311 0.2983
 0.074 0.0029 -0.0747 0.1248    0.2342 0.2959 0.3272 0.3353 0.3222    0.2861
 0.075 0.003 -0.0757 0.1229 0.2314 0.2922 0.3222    0.3286 0.3132 0.2736
 0.076 0.0031 -0.0767 0.121 0.2286    0.2884 0.3171 0.3218 0.3039 0.2607
 0.077 0.0032 -0.0777    0.1191 0.2258 0.2845 0.312 0.3149 0.2944    0.2474
 0.078 0.0033 -0.0787 0.1172 0.223 0.2807 0.3068    0.3078 0.2847 0.2338
 0.079 0.0034 -0.0797 0.1153 0.2202    0.2768 0.3015 0.3006 0.2747 0.2198
 0.08 0.0035 -0.0807    0.1134 0.2174 0.2728 0.2961 0.2933 0.2646    0.2055
 0.081 0.0035 -0.0817 0.1115 0.2145 0.2689 0.2907    0.2859 0.2542 0.1909
 0.082 0.0036 -0.0827 0.1096    0.2117 0.2649 0.2852 0.2783 0.2436    0.1759
 0.083 0.0037 -0.0837 0.1076 0.2088 0.2608 0.2796    0.2706 0.2328 0.1607
 0.084 0.0038 -0.0847 0.1057    0.2059 0.2568 0.274 0.2628 0.2218    0.1452
 0.085 0.0039 -0.0856 0.1038 0.203 0.2526 0.2683    0.2548 0.2105 0.1295
 0.086 0.004 -0.0866 0.1018 0.2    0.2485 0.2625 0.2467 0.1991 0.1136
 0.087 0.0041 -0.0876    0.0999 0.1971 0.2443 0.2567 0.2385 0.1874    0.0977
 0.088 0.0042 -0.0886 0.098 0.1941 0.2401 0.2508    0.2301 0.1755 0.0818
 0.089 0.0043 -0.0896 0.096 0.1911    0.2358 0.2448 0.2216 0.1634 0.0662
 0.09 0.0044 -0.0906    0.0941 0.1882 0.2316 0.2387 0.213 0.1512    0.0509
 0.091 0.0045 -0.0915 0.0921 0.1851 0.2272 0.2326    0.2043 0.1388 0.0362
 0.092 0.0046 -0.0925 0.0901    0.1821 0.2229 0.2264 0.1954 0.1263    0.0224
 0.093 0.0047 -0.0935 0.0882 0.1791 0.2185 0.2201    0.1864 0.1137 0.0099
 0.094 0.0048 -0.0945 0.0862 0.176    0.214 0.2137 0.1773 0.101 -0.0009
 0.095 0.0049 -0.0954    0.0842 0.173 0.2096 0.2073 0.168    0.0883 -0.0095
 0.096 0.005 -0.0964 0.0823 0.1699 0.2051    0.2008 0.1587 0.0757 -0.0152
 0.097 0.0051 -0.0974    0.0803 0.1668 0.2005 0.1942 0.1492    0.0633 -0.0173
 0.098 0.0053 -0.0983 0.0783 0.1637    0.1959 0.1876 0.1397    0.0511 -0.0154
 0.099 0.0054 -0.0993 0.0763 0.1605    0.1913 0.1809 0.1301 0.0392 -0.0093
 0.1 0.0055 -0.1003    0.0743 0.1574 0.1867 0.1741 0.1204 0.0278    0
 0.101 0.0056 -0.1012 0.0724 0.1543 0.182    0.1673 0.1106 0.017 nan
 0.102 0.0057 -0.1022 0.0704    0.1511 0.1773 0.1604 0.1008 0.0071    nan
 0.103 0.0058 -0.1031 0.0684 0.1479 0.1725 0.1534    0.0911 -0.0018 nan
 0.104 0.006 -0.1041 0.0664 0.1447    0.1677 0.1464 0.0813 -0.0093 nan
 0.105 0.0061 -0.105    0.0644 0.1415 0.1629 0.1393 0.0715 -0.0152    nan
 0.106 0.0062 -0.106 0.0624 0.1383 0.1581 0.1322    0.0619 -0.0192 nan
 0.107 0.0063 -0.1069 0.0604 0.135    0.1532 0.125 0.0524 -0.0208 nan
 0.108 0.0064 -0.1079    0.0583 0.1318 0.1483 0.1178 0.043 -0.0198    nan
 0.109 0.0066 -0.1088 0.0563 0.1285 0.1433 0.1106    0.0339 -0.016 nan
 0.11 0.0067 -0.1097 0.0543 0.1253    0.1384 0.1033 0.025 -0.0095 nan
 0.111 0.0068 -0.1107    0.0523 0.122 0.1334 0.096 0.0165 -0.001    nan
 0.112 0.007 -0.1116 0.0503 0.1187 0.1283 0.0888    0.0085 nan nan
 0.113 0.0071 -0.1125 0.0483 0.1154    0.1233 0.0815 0.001 nan nan
 0.114 0.0072 -0.1135    0.0463 0.112 0.1182 0.0742 -0.0058 nan    nan
 0.115 0.0073 -0.1144 0.0442 0.1087 0.1132    0.067 -0.0119 nan nan
 0.116 0.0075 -0.1153 0.0422    0.1054 0.1081 0.0597 -0.0171 nan    nan
 0.117 0.0076 -0.1162 0.0402 0.102 0.1029    0.0526 -0.0211 nan nan
 0.118 0.0078 -0.1171 0.0382    0.0987 0.0978 0.0455 -0.024 nan    nan
 0.119 0.0079 -0.1181 0.0361 0.0953 0.0927    0.0385 -0.0255 nan nan
 0.12 0.008 -0.119 0.0341 0.0919    0.0875 0.0317 -0.0254 nan nan
 0.121 0.0082 -0.1199    0.0321 0.0886 0.0823 0.0249 -0.0236 nan    nan
 0.122 0.0083 -0.1208 0.0301 0.0852 0.0772    0.0184 -0.02 nan nan
 0.123 0.0085 -0.1217 0.028 0.0818    0.072 0.012 -0.0147 nan nan
 0.124 0.0086 -0.1226    0.026 0.0784 0.0669 0.0059 -0.0078 nan    nan
 0.125 0.0087 -0.1235 0.024 0.075 0.0617 0.    0 nan nan
 0.126 0.0089 -0.1243 0.022 0.0716    0.0566 -0.0056 nan nan nan
 0.127 0.009 -0.1252 0.02    0.0682 0.0515 -0.0107 nan nan nan
 0.128 0.0092 -0.1261    0.0179 0.0648 0.0464 -0.0155 nan nan    nan
 0.129 0.0093 -0.127 0.0159 0.0614 0.0414 -0.0199    nan nan nan
 0.13 0.0095 -0.1279 0.0139 0.058    0.0363 -0.0237 nan nan nan
 0.131 0.0096 -0.1287 0.0119    0.0546 0.0314 -0.0269 nan nan    nan
 0.132 0.0098 -0.1296 0.0099 0.0512 0.0265 -0.0295    nan nan nan
 0.133 0.01 -0.1304 0.0079 0.0478    0.0216 -0.0313 nan nan nan
 0.134 0.0101 -0.1313 0.0059    0.0444 0.0168 -0.0324 nan nan    nan
 0.135 0.0103 -0.1321 0.0039 0.041 0.0121 -0.0325    nan nan nan
 0.136 0.0104 -0.133 0.0019 0.0376    0.0075 -0.0318 nan nan    nan
 0.137 0.0106 -0.1338 -0.0001 0.0343 0.003 -0.03    nan nan nan
 0.138 0.0108 -0.1347 -0.0021    0.0309 -0.0014 -0.0272 nan nan    nan
 0.139 0.0109 -0.1355 -0.0041 0.0276 -0.0057 -0.0233    nan nan nan
 0.14 0.0111 -0.1363 -0.0061    0.0242 -0.0099 -0.0184 nan nan    nan
 0.141 0.0113 -0.1372 -0.0081 0.0209 -0.0139 -0.0126    nan nan nan
 0.142 0.0114 -0.138 -0.01    0.0176 -0.0177 -0.006 nan nan    nan
 0.143 0.0116 -0.1388 -0.012 0.0143 -0.0213 nan nan    nan nan
 0.144 0.0118 -0.1396 -0.014 0.0111 -0.0248    nan nan nan nan
 0.145 0.0119 -0.1404 -0.0159    0.0079 -0.028 nan nan nan    nan
 0.146 0.0121 -0.1412 -0.0179 0.0047 -0.031 nan nan    nan nan
 0.147 0.0123 -0.142 -0.0198 0.0015 -0.0337    nan nan nan    nan
 0.148 0.0125 -0.1428 -0.0217 -0.0016 -0.0361 nan    nan nan    nan
 0.149 0.0126 -0.1435 -0.0236 -0.0047 -0.0382 nan    nan nan nan
 0.15 0.0128 -0.1443 -0.0255 -0.0078 -0.04    nan nan nan    nan
 0.151 0.013 -0.1451 -0.0274 -0.0108 -0.0414 nan    nan nan    nan
 0.152 0.0132 -0.1458 -0.0293 -0.0138 -0.0424 nan    nan nan    nan
 0.153 0.0134 -0.1466 -0.0312 -0.0168 -0.043 nan    nan nan    nan
 0.154 0.0136 -0.1473 -0.0331 -0.0196 -0.0432 nan    nan nan    nan
 0.155 0.0137 -0.1481 -0.0349 -0.0225 -0.0429 nan    nan nan    nan
 0.156 0.0139 -0.1488 -0.0368 -0.0252 -0.0421 nan    nan nan    nan
 0.157 0.0141 -0.1496 -0.0386 -0.028 -0.0407 nan    nan nan    nan
 0.158 0.0143 -0.1503 -0.0404 -0.0306 -0.0388 nan    nan nan    nan
 0.159 0.0145 -0.151 -0.0422 -0.0332 -0.0364 nan    nan nan nan
 0.16 0.0147 -0.1517 -0.044 -0.0357 -0.0333    nan nan nan    nan
 0.161 0.0149 -0.1524 -0.0458 -0.0381 -0.0297 nan    nan nan    nan
 0.162 0.0151 -0.1531 -0.0476 -0.0404 -0.0255 nan    nan nan    nan
 0.163 0.0153 -0.1538 -0.0493 -0.0427 -0.0208 nan    nan nan    nan
 0.164 0.0155 -0.1545 -0.051 -0.0448 -0.0155 nan    nan nan    nan
 0.165 0.0157 -0.1551 -0.0528 -0.0468 -0.0099 nan    nan nan    nan
 0.166 0.0159 -0.1558 -0.0544 -0.0488 -0.004 nan    nan nan nan
 0.167 0.0161 -0.1565 -0.0561 -0.0506 nan    nan nan nan nan
 0.168 0.0163 -0.1571 -0.0578 -0.0523    nan nan nan nan    nan
 0.169 0.0165 -0.1578 -0.0594 -0.0539 nan nan nan    nan nan
 0.17 0.0167 -0.1584 -0.061 -0.0553 nan nan    nan nan nan
 0.171 0.0169 -0.159 -0.0626 -0.0566 nan    nan nan nan nan
 0.172 0.0171 -0.1596 -0.0641 -0.0577    nan nan nan nan    nan
 0.173 0.0173 -0.1602 -0.0657 -0.0587 nan nan nan    nan nan
 0.174 0.0175 -0.1608 -0.0672 -0.0595 nan nan    nan nan nan
 0.175 0.0177 -0.1614 -0.0687 -0.0602 nan    nan nan nan nan
 0.176 0.0179 -0.162 -0.0701 -0.0606    nan nan nan nan    nan
 0.177 0.0182 -0.1626 -0.0716 -0.0609 nan nan nan    nan nan
 0.178 0.0184 -0.1631 -0.073 -0.061 nan nan    nan nan nan
 0.179 0.0186 -0.1637 -0.0743 -0.0609 nan    nan nan nan nan
 0.18 0.0188 -0.1642 -0.0757 -0.0605    nan nan nan nan    nan
 0.181 0.019 -0.1648 -0.077 -0.0599 nan nan nan    nan nan
 0.182 0.0192 -0.1653 -0.0782 -0.0591 nan nan    nan nan nan
 0.183 0.0195 -0.1658 -0.0795 -0.058 nan    nan nan nan nan
 0.184 0.0197 -0.1663 -0.0807 -0.0567    nan nan nan nan    nan
 0.185 0.0199 -0.1668 -0.0818 -0.0551 nan nan nan    nan nan
 0.186 0.0201 -0.1673 -0.0829 -0.0533 nan nan    nan nan nan
 0.187 0.0204 -0.1678 -0.084 -0.0512 nan    nan nan nan nan
 0.188 0.0206 -0.1682 -0.0851 -0.0488    nan nan nan nan    nan
 0.189 0.0208 -0.1687 -0.0861 -0.0461 nan nan nan    nan nan
 0.19 0.0211 -0.1691 -0.087 -0.0431 nan nan    nan nan nan
 0.191 0.0213 -0.1695 -0.0879 -0.0399 nan    nan nan nan nan
 0.192 0.0215 -0.17 -0.0888 -0.0363    nan nan nan nan    nan
 0.193 0.0218 -0.1704 -0.0896 -0.0325 nan nan nan    nan nan
 0.194 0.022 -0.1708 -0.0903 -0.0285 nan nan    nan nan nan
 0.195 0.0222 -0.1711 -0.0911 -0.0241 nan    nan nan nan nan
 0.196 0.0225 -0.1715 -0.0917 -0.0196    nan nan nan nan    nan
 0.197 0.0227 -0.1719 -0.0923 -0.0149 nan nan nan    nan nan
 0.198 0.023 -0.1722 -0.0928 -0.01 nan nan nan    nan nan
 0.199 0.0232 -0.1725 -0.0933 -0.005 nan nan    nan nan nan
 0.2 0.0234 -0.1728 -0.0938 0    nan nan nan nan nan
 0.201 0.0237 -0.1731 -0.0941 nan    nan nan nan nan nan
 0.202 0.0239 -0.1734 -0.0944 nan    nan nan nan nan nan
 0.203 0.0242 -0.1737 -0.0946 nan    nan nan nan nan nan
 0.204 0.0244 -0.174 -0.0948 nan    nan nan nan nan nan
 0.205 0.0247 -0.1742 -0.0949 nan    nan nan nan nan nan
 0.206 0.0249 -0.1744 -0.0949 nan    nan nan nan nan nan
 0.207 0.0252 -0.1747 -0.0948 nan    nan nan nan nan nan
 0.208 0.0254 -0.1749 -0.0947 nan    nan nan nan nan nan
 0.209 0.0257 -0.1751 -0.0945 nan    nan nan nan nan nan
 0.21 0.0259 -0.1752 -0.0942 nan    nan nan nan nan nan
 0.211 0.0262 -0.1754 -0.0938 nan    nan nan nan nan nan
 0.212 0.0265 -0.1755 -0.0934 nan    nan nan nan nan nan
 0.213 0.0267 -0.1756 -0.0928 nan    nan nan nan nan nan
 0.214 0.027 -0.1758 -0.0922 nan    nan nan nan nan nan
 0.215 0.0272 -0.1758 -0.0915 nan    nan nan nan nan nan
 0.216 0.0275 -0.1759 -0.0907 nan    nan nan nan nan nan
 0.217 0.0278 -0.176 -0.0897 nan    nan nan nan nan nan
 0.218 0.028 -0.176 -0.0887 nan    nan nan nan nan nan
 0.219 0.0283 -0.176 -0.0876 nan    nan nan nan nan nan
 0.22 0.0286 -0.1761 -0.0864 nan    nan nan nan nan nan
 0.221 0.0288 -0.176 -0.0851 nan    nan nan nan nan nan
 0.222 0.0291 -0.176 -0.0837 nan    nan nan nan nan nan
 0.223 0.0294 -0.176 -0.0821 nan    nan nan nan nan nan
 0.224 0.0296 -0.1759 -0.0805 nan    nan nan nan nan nan
 0.225 0.0299 -0.1758 -0.0787 nan    nan nan nan nan nan
 0.226 0.0302 -0.1757 -0.0769 nan    nan nan nan nan nan
 0.227 0.0305 -0.1756 -0.0749 nan    nan nan nan nan nan
 0.228 0.0307 -0.1754 -0.0728 nan    nan nan nan nan nan
 0.229 0.031 -0.1753 -0.0706 nan    nan nan nan nan nan
 0.23 0.0313 -0.1751 -0.0683 nan    nan nan nan nan nan
 0.231 0.0316 -0.1749 -0.0658 nan    nan nan nan nan nan
 0.232 0.0318 -0.1747 -0.0633 nan    nan nan nan nan nan
 0.233 0.0321 -0.1744 -0.0606 nan    nan nan nan nan nan
 0.234 0.0324 -0.1741 -0.0578 nan    nan nan nan nan nan
 0.235 0.0327 -0.1738 -0.0549 nan    nan nan nan nan nan
 0.236 0.033 -0.1735 -0.0518 nan    nan nan nan nan nan
 0.237 0.0333 -0.1732 -0.0487 nan    nan nan nan nan nan
 0.238 0.0335 -0.1728 -0.0455 nan    nan nan nan nan nan
 0.239 0.0338 -0.1725 -0.0421 nan    nan nan nan nan nan
 0.24 0.0341 -0.1721 -0.0386 nan    nan nan nan nan nan
 0.241 0.0344 -0.1716 -0.0351 nan    nan nan nan nan nan
 0.242 0.0347 -0.1712 -0.0314 nan    nan nan nan nan nan
 0.243 0.035 -0.1707 -0.0277 nan    nan nan nan nan nan
 0.244 0.0353 -0.1702 -0.0239 nan    nan nan nan nan nan
 0.245 0.0356 -0.1697 -0.02 nan    nan nan nan nan nan
 0.246 0.0359 -0.1691 -0.016 nan    nan nan nan nan nan
 0.247 0.0362 -0.1685 -0.012 nan    nan nan nan nan nan
 0.248 0.0364 -0.1679 -0.008 nan    nan nan nan nan nan
 0.249 0.0367 -0.1673 -0.004 nan    nan nan nan nan nan
 0.25 0.037 -0.1667 0    nan nan nan nan nan nan
 0.251 0.0373 -0.166 nan nan    nan nan nan nan nan
 0.252 0.0376 -0.1653 nan nan nan    nan nan nan nan
 0.253 0.0379 -0.1645 nan nan nan    nan nan nan nan
 0.254 0.0382 -0.1638 nan nan nan nan    nan nan nan
 0.255 0.0385 -0.163 nan nan nan nan nan    nan nan
 0.256 0.0388 -0.1622 nan nan nan nan nan    nan nan
 0.257 0.0391 -0.1613 nan nan nan nan nan nan    nan
 0.258 0.0394 -0.1605 nan nan nan nan nan nan    nan
 0.259 0.0397 -0.1595 nan nan nan nan nan nan    nan
 0.26 0.04 -0.1586 nan nan nan nan nan nan    nan
 0.261 0.0403 -0.1576 nan nan nan nan nan nan    nan
 0.262 0.0406 -0.1567 nan nan nan nan nan nan    nan
 0.263 0.041 -0.1556 nan nan nan nan nan nan    nan
 0.264 0.0413 -0.1546 nan nan nan nan nan nan    nan
 0.265 0.0416 -0.1535 nan nan nan nan nan nan    nan
 0.266 0.0419 -0.1524 nan nan nan nan nan nan    nan
 0.267 0.0422 -0.1512 nan nan nan nan nan nan    nan
 0.268 0.0425 -0.15 nan nan nan nan nan nan nan
  0.269 0.0428 -0.1488 nan nan nan nan nan nan    nan
 0.27 0.0431 -0.1476 nan nan nan nan nan nan    nan
 0.271 0.0434 -0.1463 nan nan nan nan nan nan    nan
 0.272 0.0437 -0.145 nan nan nan nan nan nan    nan
 0.273 0.044 -0.1436 nan nan nan nan nan nan    nan
 0.274 0.0443 -0.1422 nan nan nan nan nan nan    nan
 0.275 0.0447 -0.1408 nan nan nan nan nan nan    nan
 0.276 0.045 -0.1394 nan nan nan nan nan nan    nan
 0.277 0.0453 -0.1379 nan nan nan nan nan nan    nan
 0.278 0.0456 -0.1364 nan nan nan nan nan nan    nan
 0.279 0.0459 -0.1348 nan nan nan nan nan nan    nan
 0.28 0.0462 -0.1332 nan nan nan nan nan nan    nan
 0.281 0.0465 -0.1316 nan nan nan nan nan nan    nan
 0.282 0.0468 -0.1299 nan nan nan nan nan nan    nan
 0.283 0.0471 -0.1282 nan nan nan nan nan nan    nan
 0.284 0.0475 -0.1265 nan nan nan nan nan nan    nan
 0.285 0.0478 -0.1247 nan nan nan nan nan nan    nan
 0.286 0.0481 -0.1229 nan nan nan nan nan nan    nan
 0.287 0.0484 -0.1211 nan nan nan nan nan nan    nan
 0.288 0.0487 -0.1192 nan nan nan nan nan nan    nan
 0.289 0.049 -0.1173 nan nan nan nan nan nan    nan
 0.29 0.0493 -0.1153 nan nan nan nan nan nan    nan
 0.291 0.0497 -0.1133 nan nan nan nan nan nan    nan
 0.292 0.05 -0.1113 nan nan nan nan nan nan    nan
 0.293 0.0503 -0.1093 nan nan nan nan nan nan    nan
 0.294 0.0506 -0.1071 nan nan nan nan nan nan    nan
 0.295 0.0509 -0.105 nan nan nan nan nan nan    nan
 0.296 0.0512 -0.1028 nan nan nan nan nan nan    nan
 0.297 0.0515 -0.1006 nan nan nan nan nan nan    nan
 0.298 0.0519 -0.0984 nan nan nan nan nan nan    nan
 0.299 0.0522 -0.0961 nan nan nan nan nan nan    nan
 0.3 0.0525 -0.0937 nan nan nan nan nan nan    nan
 0.301 0.0528 -0.0914 nan nan nan nan nan nan    nan
 0.302 0.0531 -0.089 nan nan nan nan nan nan    nan
 0.303 0.0534 -0.0866 nan nan nan nan nan nan    nan
 0.304 0.0537 -0.0841 nan nan nan nan nan nan    nan
 0.305 0.054 -0.0816 nan nan nan nan nan nan    nan
 0.306 0.0543 -0.079 nan nan nan nan nan nan    nan
 0.307 0.0547 -0.0765 nan nan nan nan nan nan    nan
 0.308 0.055 -0.0739 nan nan nan nan nan nan    nan
 0.309 0.0553 -0.0712 nan nan nan nan nan nan    nan
 0.31 0.0556 -0.0685 nan nan nan nan nan nan    nan
 0.311 0.0559 -0.0658 nan nan nan nan nan nan    nan
 0.312 0.0562 -0.0631 nan nan nan nan nan nan    nan
 0.313 0.0565 -0.0603 nan nan nan nan nan nan    nan
 0.314 0.0568 -0.0575 nan nan nan nan nan nan    nan
 0.315 0.0571 -0.0547 nan nan nan nan nan nan    nan
 0.316 0.0574 -0.0519 nan nan nan nan nan nan    nan
 0.317 0.0577 -0.049 nan nan nan nan nan nan    nan
 0.318 0.058 -0.0461 nan nan nan nan nan nan    nan
 0.319 0.0583 -0.0432 nan nan nan nan nan nan    nan
 0.32 0.0586 -0.0402 nan nan nan nan nan nan    nan
 0.321 0.0589 -0.0373 nan nan nan nan nan nan    nan
 0.322 0.0592 -0.0343 nan nan nan nan nan nan    nan
 0.323 0.0595 -0.0313 nan nan nan nan nan nan    nan
 0.324 0.0598 -0.0283 nan nan nan nan nan nan    nan
 0.325 0.0601 -0.0253 nan nan nan nan nan nan    nan
 0.326 0.0604 -0.0222 nan nan nan nan nan nan    nan
 0.327 0.0607 -0.0192 nan nan nan nan nan nan    nan
 0.328 0.061 -0.0162 nan nan nan nan nan nan    nan
 0.329 0.0613 -0.0131 nan nan nan nan nan nan    nan
 0.33 0.0616 -0.0101 nan nan nan nan nan nan    nan
 0.331 0.0618 -0.007 nan nan nan nan nan nan    nan
 0.332 0.0621 -0.004 nan nan nan nan nan nan    nan
 0.333 0.0624 -0.001 nan nan nan nan nan nan    nan
 0.334 0.0627 nan nan nan nan nan nan nan    nan
 0.335 0.063 nan nan nan nan nan nan nan    nan
 0.336 0.0632 nan nan nan nan nan nan nan    nan
 0.337 0.0635 nan nan nan nan nan nan nan    nan
 0.338 0.0638 nan nan nan nan nan nan nan    nan
 0.339 0.0641 nan nan nan nan nan nan nan    nan
 0.34 0.0643 nan nan nan nan nan nan nan    nan
 0.341 0.0646 nan nan nan nan nan nan nan    nan
 0.342 0.0649 nan nan nan nan nan nan nan    nan
 0.343 0.0651 nan nan nan nan nan nan nan    nan
 0.344 0.0654 nan nan nan nan nan nan nan    nan
 0.345 0.0657 nan nan nan nan nan nan nan    nan
 0.346 0.0659 nan nan nan nan nan nan nan    nan
 0.347 0.0662 nan nan nan nan nan nan nan    nan
 0.348 0.0664 nan nan nan nan nan nan nan    nan
 0.349 0.0667 nan nan nan nan nan nan nan    nan
 0.35 0.0669 nan nan nan nan nan nan nan    nan
 0.351 0.0672 nan nan nan nan nan nan nan    nan
 0.352 0.0674 nan nan nan nan nan nan nan    nan
 0.353 0.0676 nan nan nan nan nan nan nan    nan
 0.354 0.0679 nan nan nan nan nan nan nan    nan
 0.355 0.0681 nan nan nan nan nan nan nan    nan
 0.356 0.0683 nan nan nan nan nan nan nan    nan
 0.357 0.0686 nan nan nan nan nan nan nan    nan
 0.358 0.0688 nan nan nan nan nan nan nan    nan
 0.359 0.069 nan nan nan nan nan nan nan    nan
 0.36 0.0692 nan nan nan nan nan nan nan    nan
 0.361 0.0694 nan nan nan nan nan nan nan    nan
 0.362 0.0696 nan nan nan nan nan nan nan    nan
 0.363 0.0698 nan nan nan nan nan nan nan    nan
 0.364 0.07 nan nan nan nan nan nan nan    nan
 0.365 0.0702 nan nan nan nan nan nan nan    nan
 0.366 0.0704 nan nan nan nan nan nan nan    nan
 0.367 0.0706 nan nan nan nan nan nan nan    nan
 0.368 0.0708 nan nan nan nan nan nan nan    nan
 0.369 0.071 nan nan nan nan nan nan nan    nan
 0.37 0.0712 nan nan nan nan nan nan nan    nan
 0.371 0.0713 nan nan nan nan nan nan nan    nan
 0.372 0.0715 nan nan nan nan nan nan nan    nan
 0.373 0.0717 nan nan nan nan nan nan nan    nan
 0.374 0.0718 nan nan nan nan nan nan nan    nan
 0.375 0.072 nan nan nan nan nan nan nan    nan
 0.376 0.0722 nan nan nan nan nan nan nan    nan
 0.377 0.0723 nan nan nan nan nan nan nan    nan
 0.378 0.0724 nan nan nan nan nan nan nan    nan
 0.379 0.0726 nan nan nan nan nan nan nan    nan
 0.38 0.0727 nan nan nan nan nan nan nan    nan
 0.381 0.0728 nan nan nan nan nan nan nan    nan
 0.382 0.073 nan nan nan nan nan nan nan    nan
 0.383 0.0731 nan nan nan nan nan nan nan    nan
 0.384 0.0732 nan nan nan nan nan nan nan    nan
 0.385 0.0733 nan nan nan nan nan nan nan    nan
 0.386 0.0734 nan nan nan nan nan nan nan    nan
 0.387 0.0735 nan nan nan nan nan nan nan    nan
 0.388 0.0736 nan nan nan nan nan nan nan    nan
 0.389 0.0736 nan nan nan nan nan nan nan    nan
 0.39 0.0737 nan nan nan nan nan nan nan    nan
 0.391 0.0738 nan nan nan nan nan nan nan    nan
 0.392 0.0738 nan nan nan nan nan nan nan    nan
 0.393 0.0739 nan nan nan nan nan nan nan    nan
 0.394 0.0739 nan nan nan nan nan nan nan    nan
 0.395 0.074 nan nan nan nan nan nan nan    nan
 0.396 0.074 nan nan nan nan nan nan nan    nan
 0.397 0.074 nan nan nan nan nan nan nan    nan
 0.398 0.0741 nan nan nan nan nan nan nan    nan
 0.399 0.0741 nan nan nan nan nan nan nan    nan
 0.4 0.0741 nan nan nan nan nan nan nan    nan
 0.401 0.0741 nan nan nan nan nan nan nan    nan
 0.402 0.0741 nan nan nan nan nan nan nan    nan
 0.403 0.074 nan nan nan nan nan nan nan    nan
 0.404 0.074 nan nan nan nan nan nan nan    nan
 0.405 0.074 nan nan nan nan nan nan nan    nan
 0.406 0.0739 nan nan nan nan nan nan nan    nan
 0.407 0.0739 nan nan nan nan nan nan nan    nan
 0.408 0.0738 nan nan nan nan nan nan nan    nan
 0.409 0.0737 nan nan nan nan nan nan nan    nan
 0.41 0.0737 nan nan nan nan nan nan nan    nan
 0.411 0.0736 nan nan nan nan nan nan nan    nan
 0.412 0.0735 nan nan nan nan nan nan nan    nan
 0.413 0.0734 nan nan nan nan nan nan nan    nan
 0.414 0.0732 nan nan nan nan nan nan nan    nan
 0.415 0.0731 nan nan nan nan nan nan nan    nan
 0.416 0.073 nan nan nan nan nan nan nan    nan
 0.417 0.0728 nan nan nan nan nan nan nan    nan
 0.418 0.0727 nan nan nan nan nan nan nan    nan
 0.419 0.0725 nan nan nan nan nan nan nan    nan
 0.42 0.0723 nan nan nan nan nan nan nan    nan
 0.421 0.0721 nan nan nan nan nan nan nan    nan
 0.422 0.0719 nan nan nan nan nan nan nan    nan
 0.423 0.0717 nan nan nan nan nan nan nan    nan
 0.424 0.0715 nan nan nan nan nan nan nan    nan
 0.425 0.0713 nan nan nan nan nan nan nan    nan
 0.426 0.071 nan nan nan nan nan nan nan    nan
 0.427 0.0707 nan nan nan nan nan nan nan    nan
 0.428 0.0705 nan nan nan nan nan nan nan    nan
 0.429 0.0702 nan nan nan nan nan nan nan    nan
 0.43 0.0699 nan nan nan nan nan nan nan    nan
 0.431 0.0696 nan nan nan nan nan nan nan    nan
 0.432 0.0693 nan nan nan nan nan nan nan    nan
 0.433 0.0689 nan nan nan nan nan nan nan    nan
 0.434 0.0686 nan nan nan nan nan nan nan    nan
 0.435 0.0682 nan nan nan nan nan nan nan    nan
 0.436 0.0678 nan nan nan nan nan nan nan    nan
 0.437 0.0674 nan nan nan nan nan nan nan    nan
 0.438 0.067 nan nan nan nan nan nan nan    nan
 0.439 0.0666 nan nan nan nan nan nan nan    nan
 0.44 0.0661 nan nan nan nan nan nan nan    nan
 0.441 0.0657 nan nan nan nan nan nan nan    nan
 0.442 0.0652 nan nan nan nan nan nan nan    nan
 0.443 0.0647 nan nan nan nan nan nan nan    nan
 0.444 0.0642 nan nan nan nan nan nan nan    nan
 0.445 0.0637 nan nan nan nan nan nan nan    nan
 0.446 0.0632 nan nan nan nan nan nan nan    nan
 0.447 0.0626 nan nan nan nan nan nan nan    nan
 0.448 0.0621 nan nan nan nan nan nan nan    nan
 0.449 0.0615 nan nan nan nan nan nan nan    nan
 0.45 0.0609 nan nan nan nan nan nan nan    nan
 0.451 0.0602 nan nan nan nan nan nan nan    nan
 0.452 0.0596 nan nan nan nan nan nan nan    nan
 0.453 0.0589 nan nan nan nan nan nan nan    nan
 0.454 0.0582 nan nan nan nan nan nan nan    nan
 0.455 0.0576 nan nan nan nan nan nan nan    nan
 0.456 0.0568 nan nan nan nan nan nan nan    nan
 0.457 0.0561 nan nan nan nan nan nan nan    nan
 0.458 0.0553 nan nan nan nan nan nan nan    nan
 0.459 0.0546 nan nan nan nan nan nan nan    nan
 0.46 0.0538 nan nan nan nan nan nan nan    nan
 0.461 0.0529 nan nan nan nan nan nan nan    nan
 0.462 0.0521 nan nan nan nan nan nan nan    nan
 0.463 0.0512 nan nan nan nan nan nan nan    nan
 0.464 0.0503 nan nan nan nan nan nan nan    nan
 0.465 0.0494 nan nan nan nan nan nan nan    nan
 0.466 0.0485 nan nan nan nan nan nan nan    nan
 0.467 0.0475 nan nan nan nan nan nan nan    nan
 0.468 0.0465 nan nan nan nan nan nan nan    nan
 0.469 0.0455 nan nan nan nan nan nan nan    nan
 0.47 0.0445 nan nan nan nan nan nan nan    nan
 0.471 0.0435 nan nan nan nan nan nan nan    nan
 0.472 0.0424 nan nan nan nan nan nan nan    nan
 0.473 0.0413 nan nan nan nan nan nan nan    nan
 0.474 0.0401 nan nan nan nan nan nan nan    nan
 0.475 0.039 nan nan nan nan nan nan nan    nan
 0.476 0.0378 nan nan nan nan nan nan nan    nan
 0.477 0.0366 nan nan nan nan nan nan nan    nan
 0.478 0.0353 nan nan nan nan nan nan nan    nan
 0.479 0.0341 nan nan nan nan nan nan nan    nan
 0.48 0.0328 nan nan nan nan nan nan nan    nan
 0.481 0.0314 nan nan nan nan nan nan nan    nan
 0.482 0.0301 nan nan nan nan nan nan nan    nan
 0.483 0.0287 nan nan nan nan nan nan nan    nan
 0.484 0.0273 nan nan nan nan nan nan nan    nan
 0.485 0.0258 nan nan nan nan nan nan nan    nan
 0.486 0.0244 nan nan nan nan nan nan nan    nan
 0.487 0.0228 nan nan nan nan nan nan nan    nan
 0.488 0.0213 nan nan nan nan nan nan nan    nan
 0.489 0.0197 nan nan nan nan nan nan nan    nan
 0.49 0.0181 nan nan nan nan nan nan nan    nan
 0.491 0.0165 nan nan nan nan nan nan nan    nan
 0.492 0.0148 nan nan nan nan nan nan nan    nan
 0.493 0.0131 nan nan nan nan nan nan nan    nan
 0.494 0.0113 nan nan nan nan nan nan nan    nan
 0.495 0.0095 nan nan nan nan nan nan nan    nan
 0.496 0.0077 nan nan nan nan nan nan nan    nan
 0.497 0.0058 nan nan nan nan nan nan nan    nan
 0.498 0.0039 nan nan nan nan nan nan nan    nan
 0.499 0.002 nan nan nan nan nan nan nan    nan
 0.5 0 nan nan nan nan nan nan nan    nan

==> case002p2.txt <==
 0.001 0. -0.0003 -0.0015 0.198 0.331    0.426 0.4972 0.5526 0.597
 0.002 0. -0.0007 -0.003    0.196 0.3286 0.4234 0.4944 0.5497    0.5939
 0.003 0. -0.001 -0.0045 0.194 0.3263 0.4208    0.4916 0.5467 0.5908
 0.004 0. -0.0013 -0.006 0.1919    0.3239 0.4181 0.4888 0.5437    0.5876
 0.005 0. -0.0016 -0.0075 0.1899 0.3215 0.4154    0.4859 0.5406 0.5844
 0.006 0. -0.002 -0.009 0.1879    0.3191 0.4127 0.483 0.5375    0.5812
 0.007 0. -0.0023 -0.0105 0.1858 0.3166 0.41    0.48 0.5344 0.5779
 0.008 0. -0.0026 -0.0121 0.1837    0.3142 0.4073 0.477 0.5312    0.5745
 0.009 0. -0.0029 -0.0136 0.1817 0.3117 0.4045    0.474 0.528 0.5711
 0.01 0. -0.0032 -0.0151 0.1796    0.3092 0.4017 0.471 0.5247    0.5676
 0.011 0. -0.0035 -0.0166 0.1775 0.3068 0.3989    0.4679 0.5214 0.5641
 0.012 0. -0.0038 -0.0181 0.1754    0.3042 0.3961 0.4648 0.5181    0.5605
 0.013 0. -0.0041 -0.0197 0.1733 0.3017 0.3932    0.4616 0.5147 0.5569
 0.014 0. -0.0044 -0.0212 0.1712    0.2992 0.3903 0.4584 0.5112    0.5532
 0.015 0. -0.0047 -0.0227 0.1691 0.2966 0.3874    0.4552 0.5077 0.5495
 0.016 0. -0.005 -0.0242 0.167    0.294 0.3845 0.452 0.5042    0.5456
 0.017 0. -0.0053 -0.0258 0.1648 0.2915 0.3815    0.4487 0.5006 0.5418
 0.018 0. -0.0055 -0.0273 0.1627    0.2889 0.3785 0.4453 0.4969    0.5378
 0.019 0. -0.0058 -0.0288 0.1605 0.2862 0.3755    0.442 0.4932 0.5338
 0.02 0. -0.0061 -0.0304 0.1584    0.2836 0.3725 0.4386 0.4895    0.5298
 0.021 0. -0.0064 -0.0319 0.1562 0.2809 0.3694    0.4351 0.4857 0.5256
 0.022 0. -0.0066 -0.0334 0.154    0.2783 0.3663 0.4316 0.4818    0.5214
 0.023 0. -0.0069 -0.035 0.1519 0.2756 0.3632    0.4281 0.4779 0.5171
 0.024 0. -0.0072 -0.0365 0.1497    0.2729 0.36 0.4245 0.474    0.5127
 0.025 0. -0.0074 -0.038 0.1475 0.2701 0.3568    0.4209 0.4699 0.5083
 0.026 0. -0.0077 -0.0396 0.1453    0.2674 0.3536 0.4173 0.4659    0.5038
 0.027 0. -0.0079 -0.0411 0.143 0.2646 0.3504    0.4136 0.4617 0.4992
 0.028 0. -0.0082 -0.0427 0.1408    0.2618 0.3471 0.4098 0.4575    0.4945
 0.029 0. -0.0084 -0.0442 0.1386 0.2591 0.3438    0.4061 0.4533 0.4898
 0.03 0. -0.0087 -0.0457 0.1363    0.2562 0.3405 0.4022 0.4489    0.4849
 0.031 0. -0.0089 -0.0473 0.1341 0.2534 0.3371    0.3984 0.4445 0.48
 0.032 0. -0.0092 -0.0488 0.1318    0.2506 0.3337 0.3944 0.4401    0.475
 0.033 0. -0.0094 -0.0504 0.1296 0.2477 0.3303    0.3905 0.4355 0.4698
 0.034 0. -0.0096 -0.0519 0.1273    0.2448 0.3268 0.3865 0.431    0.4646
 0.035 0. -0.0098 -0.0535 0.125 0.2419 0.3233    0.3824 0.4263 0.4593
 0.036 0. -0.0101 -0.055 0.1227    0.239 0.3198 0.3783 0.4215    0.4539
 0.037 0. -0.0103 -0.0566 0.1204 0.236 0.3163    0.3741 0.4167 0.4484
 0.038 0. -0.0105 -0.0581 0.1181    0.2331 0.3127 0.3699 0.4118    0.4428
 0.039 0. -0.0107 -0.0597 0.1158 0.2301 0.3091    0.3656 0.4069 0.437
 0.04 0. -0.0109 -0.0612 0.1135    0.2271 0.3054 0.3613 0.4018    0.4312
 0.041 0. -0.0111 -0.0628 0.1112 0.2241 0.3017    0.3569 0.3967 0.4252
 0.042 0. -0.0113 -0.0643 0.1089    0.2211 0.298 0.3525 0.3915    0.4192
 0.043 0. -0.0115 -0.0658 0.1065 0.218 0.2943    0.348 0.3862 0.413
 0.044 0. -0.0117 -0.0674 0.1042    0.2149 0.2905 0.3435 0.3809    0.4067
 0.045 0. -0.0119 -0.0689 0.1018 0.2118 0.2867    0.3389 0.3754 0.4002
 0.046 -0.0001 -0.0121 -0.0705    0.0994 0.2087 0.2828 0.3343 0.3699    0.3937
 0.047 -0.0001 -0.0122 -0.072 0.0971 0.2056    0.2789 0.3295 0.3643    0.387
 0.048 -0.0001 -0.0124 -0.0736 0.0947 0.2025 0.275    0.3248 0.3585 0.3801
 0.049 -0.0001 -0.0126 -0.0751    0.0923 0.1993 0.271 0.3199 0.3527    0.3731
 0.05 -0.0001 -0.0127 -0.0767 0.0899 0.1961 0.267    0.3151 0.3468 0.366
 0.051 -0.0001 -0.0129 -0.0782    0.0875 0.1929 0.263 0.3101 0.3408    0.3588
 0.052 -0.0001 -0.0131 -0.0798 0.0851 0.1897    0.2589 0.3051 0.3347    0.3514
 0.053 -0.0001 -0.0132 -0.0813 0.0827 0.1864    0.2548 0.3 0.3285 0.3438
 0.054 -0.0001 -0.0134 -0.0828    0.0803 0.1832 0.2507 0.2949 0.3222    0.3361
 0.055 -0.0001 -0.0135 -0.0844 0.0778 0.1799    0.2465 0.2897 0.3158    0.3282
 0.056 -0.0001 -0.0136 -0.0859 0.0754 0.1766    0.2423 0.2844 0.3093    0.3201
 0.057 -0.0001 -0.0138 -0.0875 0.073 0.1733 0.238    0.2791 0.3027 0.3119
 0.058 -0.0001 -0.0139 -0.089    0.0705 0.17 0.2337 0.2737 0.296    0.3035
 0.059 -0.0001 -0.014 -0.0905 0.0681 0.1666    0.2294 0.2682 0.2891 0.295
 0.06 -0.0001 -0.0142 -0.0921    0.0656 0.1632 0.225 0.2627 0.2822    0.2863
 0.061 -0.0001 -0.0143 -0.0936 0.0631 0.1598    0.2206 0.2571 0.2751    0.2773
 0.062 -0.0001 -0.0144 -0.0951 0.0607 0.1564    0.2162 0.2514 0.268    0.2683
 0.063 -0.0001 -0.0145 -0.0967 0.0582 0.153    0.2117 0.2457 0.2607    0.259
 0.064 -0.0001 -0.0146 -0.0982 0.0557 0.1495    0.2072 0.2399 0.2533    0.2495
 0.065 -0.0002 -0.0147 -0.0997 0.0532 0.1461    0.2026 0.234 0.2457    0.2399
 0.066 -0.0002 -0.0148 -0.1012 0.0507 0.1426    0.198 0.2281 0.2381 0.23
 0.067 -0.0002 -0.0149 -0.1028    0.0482 0.1391 0.1934 0.2221 0.2304    0.22
 0.068 -0.0002 -0.015 -0.1043 0.0457 0.1356 0.1887    0.216 0.2225 0.2098
 0.069 -0.0002 -0.015 -0.1058 0.0432    0.132 0.184 0.2098 0.2145    0.1994
 0.07 -0.0002 -0.0151 -0.1073 0.0407 0.1285    0.1792 0.2036 0.2064    0.1888
 0.071 -0.0002 -0.0152 -0.1088 0.0382 0.1249    0.1744 0.1973 0.1982    0.1781
 0.072 -0.0002 -0.0152 -0.1103 0.0356 0.1213    0.1696 0.191 0.1898    0.1672
 0.073 -0.0002 -0.0153 -0.1118 0.0331 0.1177    0.1647 0.1845 0.1814    0.1561
 0.074 -0.0002 -0.0154 -0.1133 0.0306 0.1141    0.1598 0.178 0.1728    0.1449
 0.075 -0.0002 -0.0154 -0.1148 0.028 0.1104    0.1549 0.1715 0.1642    0.1335
 0.076 -0.0003 -0.0154 -0.1163 0.0255 0.1068    0.1499 0.1648 0.1554    0.122
 0.077 -0.0003 -0.0155 -0.1178 0.023 0.1031 0.1449    0.1581 0.1465 0.1104
 0.078 -0.0003 -0.0155 -0.1193    0.0204 0.0994 0.1399 0.1514 0.1376    0.0988
 0.079 -0.0003 -0.0155 -0.1208 0.0179 0.0957    0.1348 0.1446 0.1285    0.0871
 0.08 -0.0003 -0.0156 -0.1222 0.0153 0.092 0.1297    0.1377 0.1194 0.0754
 0.081 -0.0003 -0.0156 -0.1237    0.0128 0.0883 0.1245 0.1308 0.1102    0.0637
 0.082 -0.0003 -0.0156 -0.1252 0.0102 0.0846    0.1194 0.1238 0.1009    0.0522
 0.083 -0.0003 -0.0156 -0.1266 0.0077 0.0808    0.1142 0.1168 0.0916    0.0408
 0.084 -0.0004 -0.0156 -0.1281 0.0051 0.077    0.1089 0.1097 0.0823    0.0296
 0.085 -0.0004 -0.0156 -0.1295 0.0026 0.0733    0.1037 0.1026 0.073 0.0188
 0.086 -0.0004 -0.0156 -0.131    0. 0.0695 0.0984 0.0954 0.0637    0.0084
 0.087 -0.0004 -0.0156 -0.1324 -0.0025 0.0657    0.0931 0.0882    0.0544 -0.0014
 0.088 -0.0004 -0.0155 -0.1339 -0.0051    0.0619 0.0878 0.081    0.0452 -0.0105
 0.089 -0.0004 -0.0155 -0.1353 -0.0076    0.0581 0.0825 0.0738    0.0361 -0.0187
 0.09 -0.0004 -0.0155 -0.1367 -0.0102    0.0543 0.0771 0.0666    0.0272 -0.0259
 0.091 -0.0005 -0.0154 -0.1381 -0.0127    0.0504 0.0717 0.0594    0.0184 -0.0317
 0.092 -0.0005 -0.0154 -0.1395 -0.0153    0.0466 0.0664 0.0522    0.0099 -0.0361
 0.093 -0.0005 -0.0153 -0.1409 -0.0178    0.0428 0.061 0.045    0.0016 -0.0387
 0.094 -0.0005 -0.0153 -0.1423 -0.0204    0.039 0.0556    0.0379 -0.0063 -0.0393
 0.095 -0.0005 -0.0152 -0.1437 -0.0229 0.0351 0.0502    0.0308 -0.0138 -0.0377
 0.096 -0.0005 -0.0152 -0.1451 -0.0254 0.0313 0.0448    0.0238 -0.0207 -0.0339
 0.097 -0.0006 -0.0151 -0.1465 -0.0279 0.0275 0.0395    0.0169 -0.0271 -0.0277
 0.098 -0.0006 -0.015 -0.1479 -0.0305 0.0236 0.0341    0.0101 -0.0328 -0.0196
 0.099 -0.0006 -0.0149 -0.1492 -0.033 0.0198 0.0288    0.0034 -0.0377 -0.01
 0.1 -0.0006 -0.0148 -0.1506 -0.0355 0.016 0.0234 -0.0031 -0.0417    0
 0.101 -0.0006 -0.0147 -0.1519 -0.038    0.0122 0.0182 -0.0094 -0.0446    nan
 0.102 -0.0006 -0.0146 -0.1532 -0.0405 0.0084    0.0129 -0.0155 -0.0464    nan
 0.103 -0.0007 -0.0145 -0.1546 -0.043 0.0046    0.0077 -0.0214 -0.0468    nan
 0.104 -0.0007 -0.0144 -0.1559 -0.0454 0.0008    0.0026 -0.027 -0.0459    nan
 0.105 -0.0007 -0.0142 -0.1572 -0.0479 -0.0029 -0.0025 -0.0323 -0.0434    nan
 0.106 -0.0007 -0.0141 -0.1585 -0.0504 -0.0067 -0.0076 -0.0372 -0.0394    nan
 0.107 -0.0008 -0.014 -0.1598 -0.0528 -0.0104 -0.0125 -0.0417 -0.0339    nan
 0.108 -0.0008 -0.0138 -0.161 -0.0552 -0.0141 -0.0174 -0.0457 -0.027    nan
 0.109 -0.0008 -0.0137 -0.1623 -0.0577 -0.0177 -0.0221 -0.0492 -0.0189    nan
 0.11 -0.0008 -0.0135 -0.1636 -0.0601 -0.0214 -0.0267 -0.0522 -0.0101    nan
 0.111 -0.0009 -0.0133 -0.1648 -0.0625 -0.025 -0.0313 -0.0545 -0.001    nan
 0.112 -0.0009 -0.0132 -0.166 -0.0648 -0.0286 -0.0356 -0.0561 nan    nan
 0.113 -0.0009 -0.013 -0.1672 -0.0672 -0.0321 -0.0398 -0.057 nan    nan
 0.114 -0.0009 -0.0128 -0.1684 -0.0695 -0.0356 -0.0439 -0.057 nan    nan
 0.115 -0.001 -0.0126 -0.1696 -0.0718 -0.039 -0.0477 -0.0562 nan    nan
 0.116 -0.001 -0.0124 -0.1708 -0.0741 -0.0424 -0.0514 -0.0544 nan    nan
 0.117 -0.001 -0.0122 -0.172 -0.0764 -0.0458 -0.0548 -0.0517 nan    nan
 0.118 -0.001 -0.012 -0.1731 -0.0787 -0.049 -0.058 -0.048 nan    nan
 0.119 -0.0011 -0.0118 -0.1743 -0.0809 -0.0523 -0.0609 -0.0433 nan    nan
 0.12 -0.0011 -0.0115 -0.1754 -0.0831 -0.0554 -0.0635 -0.0376 nan    nan
 0.121 -0.0011 -0.0113 -0.1765 -0.0853 -0.0585 -0.0659 -0.0311 nan    nan
 0.122 -0.0012 -0.0111 -0.1776 -0.0875 -0.0615 -0.0678 -0.0238 nan    nan
 0.123 -0.0012 -0.0108 -0.1787 -0.0896 -0.0644 -0.0694 -0.0161 nan    nan
 0.124 -0.0012 -0.0106 -0.1798 -0.0917 -0.0672 -0.0706 -0.0081 nan    nan
 0.125 -0.0012 -0.0103 -0.1808 -0.0938 -0.07 -0.0714    0 nan    nan
 0.126 -0.0013 -0.01 -0.1818 -0.0958 -0.0726 -0.0718    nan nan    nan
 0.127 -0.0013 -0.0097 -0.1828 -0.0978 -0.0751 -0.0716 nan nan    nan
 0.128 -0.0013 -0.0094 -0.1838 -0.0997 -0.0775 -0.071 nan nan    nan
 0.129 -0.0014 -0.0092 -0.1848 -0.1017 -0.0798 -0.0698 nan nan    nan
 0.13 -0.0014 -0.0089 -0.1858 -0.1036 -0.0819 -0.0681 nan nan    nan
 0.131 -0.0015 -0.0085 -0.1867 -0.1054 -0.0839 -0.0658 nan nan    nan
 0.132 -0.0015 -0.0082 -0.1876 -0.1072 -0.0858 -0.063 nan nan    nan
 0.133 -0.0015 -0.0079 -0.1885 -0.109 -0.0875 -0.0595 nan nan    nan
 0.134 -0.0016 -0.0076 -0.1894 -0.1107 -0.089 -0.0554 nan nan    nan
 0.135 -0.0016 -0.0072 -0.1903 -0.1123 -0.0904 -0.0508 nan nan    nan
 0.136 -0.0016 -0.0069 -0.1911 -0.1139 -0.0915 -0.0456 nan nan    nan
 0.137 -0.0017 -0.0065 -0.192 -0.1155 -0.0925 -0.0398 nan nan    nan
 0.138 -0.0017 -0.0062 -0.1927 -0.117 -0.0933 -0.0336 nan nan    nan
 0.139 -0.0018 -0.0058 -0.1935 -0.1185 -0.0938 -0.027 nan nan    nan
 0.14 -0.0018 -0.0054 -0.1943 -0.1198 -0.0942 -0.0202 nan nan    nan
 0.141 -0.0018 -0.005 -0.195 -0.1212 -0.0942 -0.0131    nan nan    nan
 0.142 -0.0019 -0.0046 -0.1957 -0.1224 -0.0941 -0.006 nan nan    nan
 0.143 -0.0019 -0.0042 -0.1964 -0.1236 -0.0937 nan    nan nan nan
 0.144 -0.002 -0.0038 -0.197 -0.1247 -0.093    nan nan nan    nan
 0.145 -0.002 -0.0034 -0.1977 -0.1258 -0.092 nan    nan nan    nan
 0.146 -0.0021 -0.0029 -0.1983 -0.1268 -0.0908 nan    nan nan    nan
 0.147 -0.0021 -0.0025 -0.1988 -0.1277 -0.0892 nan    nan nan    nan
 0.148 -0.0022 -0.0021 -0.1994 -0.1285 -0.0873 nan    nan nan    nan
 0.149 -0.0022 -0.0016 -0.1999 -0.1292 -0.0852 nan    nan nan    nan
 0.15 -0.0023 -0.0011 -0.2004 -0.1299 -0.0827 nan    nan nan    nan
 0.151 -0.0023 -0.0007 -0.2009 -0.1304 -0.0798 nan    nan nan    nan
 0.152 -0.0024 -0.0002 -0.2013 -0.1309 -0.0767 nan    nan nan nan
 0.153 -0.0024    0.0003 -0.2017 -0.1313 -0.0732 nan nan nan    nan
 0.154 -0.0025 0.0008 -0.2021 -0.1316 -0.0693 nan    nan nan nan
 0.155 -0.0025    0.0013 -0.2024 -0.1317 -0.0652 nan nan nan    nan
 0.156 -0.0026 0.0018 -0.2027 -0.1318 -0.0607 nan    nan nan nan
 0.157 -0.0026    0.0023 -0.203 -0.1317 -0.0559 nan nan nan    nan
 0.158 -0.0027 0.0029 -0.2032 -0.1316 -0.0509 nan    nan nan nan
 0.159 -0.0027    0.0034 -0.2034 -0.1313 -0.0456 nan nan nan    nan
 0.16 -0.0028 0.0039 -0.2036 -0.1309 -0.04 nan nan    nan nan
 0.161 -0.0029 0.0045 -0.2037 -0.1304 -0.0342    nan nan nan nan
 0.162 -0.0029    0.0051 -0.2038 -0.1298 -0.0283 nan nan nan    nan
 0.163 -0.003 0.0056 -0.2038 -0.129 -0.0223 nan nan    nan nan
 0.164 -0.003 0.0062 -0.2039 -0.1281 -0.0162    nan nan nan nan
 0.165 -0.0031    0.0068 -0.2038 -0.1271 -0.0101 nan nan nan    nan
 0.166 -0.0032 0.0074 -0.2038 -0.1259 -0.004 nan    nan nan nan
 0.167 -0.0032 0.008 -0.2037 -0.1245 nan    nan nan nan nan
 0.168 -0.0033 0.0086 -0.2035 -0.1231    nan nan nan nan nan
 0.169 -0.0034    0.0093 -0.2033 -0.1214 nan nan nan nan    nan
 0.17 -0.0034 0.0099 -0.2031 -0.1197 nan nan nan    nan nan
 0.171 -0.0035 0.0105 -0.2028 -0.1177 nan nan    nan nan nan
 0.172 -0.0036 0.0112 -0.2025 -0.1157 nan    nan nan nan nan
 0.173 -0.0036 0.0118 -0.2021 -0.1134    nan nan nan nan nan
 0.174 -0.0037    0.0125 -0.2017 -0.111 nan nan nan nan    nan
 0.175 -0.0038 0.0132 -0.2013 -0.1084 nan nan nan    nan nan
 0.176 -0.0038 0.0139 -0.2008 -0.1057 nan nan    nan nan nan
 0.177 -0.0039 0.0146 -0.2002 -0.1028 nan    nan nan nan nan
 0.178 -0.004 0.0153 -0.1996 -0.0997    nan nan nan nan nan
 0.179 -0.0041    0.016 -0.1989 -0.0964 nan nan nan nan    nan
 0.18 -0.0041 0.0167 -0.1982 -0.093 nan nan nan    nan nan
 0.181 -0.0042 0.0174 -0.1975 -0.0895 nan nan    nan nan nan
 0.182 -0.0043 0.0182 -0.1966 -0.0857 nan    nan nan nan nan
 0.183 -0.0044 0.0189 -0.1958 -0.0818    nan nan nan nan nan
 0.184 -0.0044    0.0197 -0.1949 -0.0778 nan nan nan nan    nan
 0.185 -0.0045 0.0205 -0.1939 -0.0736 nan nan nan    nan nan
 0.186 -0.0046 0.0212 -0.1928 -0.0693 nan nan    nan nan nan
 0.187 -0.0047 0.022 -0.1917 -0.0648 nan    nan nan nan nan
 0.188 -0.0048 0.0228 -0.1906 -0.0602    nan nan nan nan nan
 0.189 -0.0049    0.0236 -0.1894 -0.0555 nan nan nan nan    nan
 0.19 -0.0049 0.0244 -0.1881 -0.0506 nan nan nan    nan nan
 0.191 -0.005 0.0252 -0.1868 -0.0457 nan nan    nan nan nan
 0.192 -0.0051 0.026 -0.1854 -0.0407 nan    nan nan nan nan
 0.193 -0.0052 0.0269 -0.1839 -0.0357    nan nan nan nan nan
 0.194 -0.0053    0.0277 -0.1824 -0.0306 nan nan nan nan    nan
 0.195 -0.0054 0.0286 -0.1808 -0.0255 nan nan nan    nan nan
 0.196 -0.0055 0.0294 -0.1791 -0.0203 nan nan    nan nan nan
 0.197 -0.0056 0.0303 -0.1774 -0.0152 nan    nan nan nan nan
 0.198 -0.0057 0.0312 -0.1756 -0.0101    nan nan nan nan nan
 0.199 -0.0058    0.032 -0.1738 -0.005 nan nan nan nan nan
 0.2 -0.0059    0.0329 -0.1719 0 nan nan nan nan    nan
 0.201 -0.006 0.0338 -0.1699 nan nan nan nan nan    nan
 0.202 -0.0061 0.0347 -0.1678 nan nan nan nan nan    nan
 0.203 -0.0062 0.0356 -0.1657 nan nan nan nan nan    nan
 0.204 -0.0063 0.0365 -0.1635 nan nan nan nan nan    nan
 0.205 -0.0064 0.0375 -0.1612 nan nan nan nan nan    nan
 0.206 -0.0065 0.0384 -0.1589 nan nan nan nan nan    nan
 0.207 -0.0066 0.0393 -0.1565 nan nan nan nan nan    nan
 0.208 -0.0067 0.0403 -0.154 nan nan nan nan nan    nan
 0.209 -0.0068 0.0412 -0.1515 nan nan nan nan nan    nan
 0.21 -0.0069 0.0422 -0.1488 nan nan nan nan nan    nan
 0.211 -0.007 0.0432 -0.1462 nan nan nan nan nan    nan
 0.212 -0.0071 0.0441 -0.1434 nan nan nan nan nan    nan
 0.213 -0.0072 0.0451 -0.1406 nan nan nan nan nan    nan
 0.214 -0.0073 0.0461 -0.1376 nan nan nan nan nan    nan
 0.215 -0.0075 0.0471 -0.1347 nan nan nan nan nan    nan
 0.216 -0.0076 0.0481 -0.1316 nan nan nan nan nan    nan
 0.217 -0.0077 0.0491 -0.1285 nan nan nan nan nan    nan
 0.218 -0.0078 0.0501 -0.1253 nan nan nan nan nan    nan
 0.219 -0.0079 0.0511 -0.1221 nan nan nan nan nan    nan
 0.22 -0.0081 0.0521 -0.1187 nan nan nan nan nan    nan
 0.221 -0.0082 0.0531 -0.1153 nan nan nan nan nan    nan
 0.222 -0.0083 0.0542 -0.1119 nan nan nan nan nan    nan
 0.223 -0.0084 0.0552 -0.1084 nan nan nan nan nan    nan
 0.224 -0.0086 0.0562 -0.1048 nan nan nan nan nan    nan
 0.225 -0.0087 0.0573 -0.1012 nan nan nan nan nan    nan
 0.226 -0.0088 0.0583 -0.0975 nan nan nan nan nan    nan
 0.227 -0.0089 0.0594 -0.0937 nan nan nan nan nan    nan
 0.228 -0.0091 0.0604 -0.0899 nan nan nan nan nan    nan
 0.229 -0.0092 0.0614 -0.086 nan nan nan nan nan    nan
 0.23 -0.0093 0.0625 -0.0821 nan nan nan nan nan    nan
 0.231 -0.0095 0.0635 -0.0782 nan nan nan nan nan    nan
 0.232 -0.0096 0.0646 -0.0742 nan nan nan nan nan    nan
 0.233 -0.0098 0.0657 -0.0702 nan nan nan nan nan    nan
 0.234 -0.0099 0.0667 -0.0661 nan nan nan nan nan    nan
 0.235 -0.01 0.0678 -0.062 nan nan nan nan nan    nan
 0.236 -0.0102 0.0688 -0.0579 nan nan nan nan nan    nan
 0.237 -0.0103 0.0699 -0.0537 nan nan nan nan nan    nan
 0.238 -0.0105 0.0709 -0.0496 nan nan nan nan nan    nan
 0.239 -0.0106 0.072 -0.0454 nan nan nan nan nan    nan
 0.24 -0.0108 0.073 -0.0412 nan nan nan nan nan    nan
 0.241 -0.0109 0.0741 -0.037 nan nan nan nan nan    nan
 0.242 -0.0111 0.0751 -0.0329 nan nan nan nan nan    nan
 0.243 -0.0112 0.0762 -0.0287 nan nan nan nan nan    nan
 0.244 -0.0114 0.0772 -0.0245 nan nan nan nan nan    nan
 0.245 -0.0115 0.0782 -0.0204 nan nan nan nan nan    nan
 0.246 -0.0117 0.0793 -0.0162 nan nan nan nan nan    nan
 0.247 -0.0119 0.0803 -0.0121 nan nan nan nan nan    nan
 0.248 -0.012 0.0813 -0.0081 nan nan nan nan nan    nan
 0.249 -0.0122 0.0823 -0.004 nan nan nan nan nan    nan
 0.25 -0.0123 0.0833 0 nan nan nan nan    nan nan
 0.251 -0.0125 0.0843 nan nan nan nan nan nan    nan
 0.252 -0.0127 0.0853 nan nan nan nan nan nan    nan
 0.253 -0.0128 0.0863 nan nan nan nan nan nan    nan
 0.254 -0.013 0.0873 nan nan nan nan nan nan    nan
 0.255 -0.0132 0.0882 nan nan nan nan nan nan    nan
 0.256 -0.0134 0.0892 nan nan nan nan nan nan    nan
 0.257 -0.0135 0.0901 nan nan nan nan nan nan    nan
 0.258 -0.0137 0.091 nan nan nan nan nan nan    nan
 0.259 -0.0139 0.0919 nan nan nan nan nan nan    nan
 0.26 -0.0141 0.0928 nan nan nan nan nan nan    nan
 0.261 -0.0142 0.0937 nan nan nan nan nan nan    nan
 0.262 -0.0144 0.0945 nan nan nan nan nan nan    nan
 0.263 -0.0146 0.0954 nan nan nan nan nan nan    nan
 0.264 -0.0148 0.0962 nan nan nan nan nan nan    nan
 0.265 -0.015 0.097 nan nan nan nan nan nan    nan
 0.266 -0.0152 0.0978 nan nan nan nan nan nan    nan
 0.267 -0.0154 0.0985 nan nan nan nan nan nan    nan
 0.268 -0.0156 0.0993 nan nan nan nan nan nan    nan
 0.269 -0.0157 0.1 nan nan nan nan nan nan    nan
 0.27 -0.0159 0.1007 nan nan nan nan nan nan    nan
 0.271 -0.0161 0.1013 nan nan nan nan nan nan    nan
 0.272 -0.0163 0.102 nan nan nan nan nan nan    nan
 0.273 -0.0165 0.1026 nan nan nan nan nan nan    nan
 0.274 -0.0167 0.1031 nan nan nan nan nan nan    nan
 0.275 -0.0169 0.1037 nan nan nan nan nan nan    nan
 0.276 -0.0171 0.1042 nan nan nan nan nan nan    nan
 0.277 -0.0173 0.1046 nan nan nan nan nan nan    nan
 0.278 -0.0176 0.1051 nan nan nan nan nan nan    nan
 0.279 -0.0178 0.1055 nan nan nan nan nan nan    nan
 0.28 -0.018 0.1058 nan nan nan nan nan nan    nan
 0.281 -0.0182 0.1061 nan nan nan nan nan nan    nan
 0.282 -0.0184 0.1064 nan nan nan nan nan nan    nan
 0.283 -0.0186 0.1066 nan nan nan nan nan nan    nan
 0.284 -0.0188 0.1068 nan nan nan nan nan nan    nan
 0.285 -0.019 0.1069 nan nan nan nan nan nan    nan
 0.286 -0.0193 0.107 nan nan nan nan nan nan    nan
 0.287 -0.0195 0.107 nan nan nan nan nan nan    nan
 0.288 -0.0197 0.107 nan nan nan nan nan nan    nan
 0.289 -0.0199 0.1069 nan nan nan nan nan nan    nan
 0.29 -0.0202 0.1068 nan nan nan nan nan nan    nan
 0.291 -0.0204 0.1066 nan nan nan nan nan nan    nan
 0.292 -0.0206 0.1063 nan nan nan nan nan nan    nan
 0.293 -0.0208 0.106 nan nan nan nan nan nan    nan
 0.294 -0.0211 0.1056 nan nan nan nan nan nan    nan
 0.295 -0.0213 0.1051 nan nan nan nan nan nan    nan
 0.296 -0.0215 0.1045 nan nan nan nan nan nan    nan
 0.297 -0.0218 0.1039 nan nan nan nan nan nan    nan
 0.298 -0.022 0.1032 nan nan nan nan nan nan    nan
 0.299 -0.0223 0.1024 nan nan nan nan nan nan    nan
 0.3 -0.0225 0.1016 nan nan nan nan nan nan    nan
 0.301 -0.0227 0.1006 nan nan nan nan nan nan    nan
 0.302 -0.023 0.0996 nan nan nan nan nan nan    nan
 0.303 -0.0232 0.0984 nan nan nan nan nan nan    nan
 0.304 -0.0235 0.0972 nan nan nan nan nan nan    nan
 0.305 -0.0237 0.0959 nan nan nan nan nan nan    nan
 0.306 -0.024 0.0944 nan nan nan nan nan nan    nan
 0.307 -0.0242 0.0929 nan nan nan nan nan nan    nan
 0.308 -0.0245 0.0912 nan nan nan nan nan nan    nan
 0.309 -0.0247 0.0894 nan nan nan nan nan nan    nan
 0.31 -0.025 0.0876 nan nan nan nan nan nan    nan
 0.311 -0.0252 0.0856 nan nan nan nan nan nan    nan
 0.312 -0.0255 0.0834 nan nan nan nan nan nan    nan
 0.313 -0.0257 0.0812 nan nan nan nan nan nan    nan
 0.314 -0.026 0.0788 nan nan nan nan nan nan    nan
 0.315 -0.0263 0.0762 nan nan nan nan nan nan    nan
 0.316 -0.0265 0.0736 nan nan nan nan nan nan    nan
 0.317 -0.0268 0.0707 nan nan nan nan nan nan    nan
 0.318 -0.0271 0.0678 nan nan nan nan nan nan    nan
 0.319 -0.0273 0.0647 nan nan nan nan nan nan    nan
 0.32 -0.0276 0.0614 nan nan nan nan nan nan    nan
 0.321 -0.0279 0.0579 nan nan nan nan nan nan    nan
 0.322 -0.0281 0.0543 nan nan nan nan nan nan    nan
 0.323 -0.0284 0.0505 nan nan nan nan nan nan    nan
 0.324 -0.0287 0.0466 nan nan nan nan nan nan    nan
 0.325 -0.0289 0.0424 nan nan nan nan nan nan    nan
 0.326 -0.0292 0.0381 nan nan nan nan nan nan    nan
 0.327 -0.0295 0.0335 nan nan nan nan nan nan    nan
 0.328 -0.0298 0.0288 nan nan nan nan nan nan    nan
 0.329 -0.03 0.0239 nan nan nan nan nan nan    nan
 0.33 -0.0303 0.0187 nan nan nan nan nan nan    nan
 0.331 -0.0306 0.0134 nan nan nan nan nan nan    nan
 0.332 -0.0309 0.0078 nan nan nan nan nan nan    nan
 0.333 -0.0312 0.002 nan nan nan nan nan nan    nan
 0.334 -0.0314 nan nan nan nan nan nan nan    nan
 0.335 -0.0317 nan nan nan nan nan nan nan    nan
 0.336 -0.032 nan nan nan nan nan nan nan    nan
 0.337 -0.0323 nan nan nan nan nan nan nan    nan
 0.338 -0.0326 nan nan nan nan nan nan nan    nan
 0.339 -0.0329 nan nan nan nan nan nan nan    nan
 0.34 -0.0331 nan nan nan nan nan nan nan    nan
 0.341 -0.0334 nan nan nan nan nan nan nan    nan
 0.342 -0.0337 nan nan nan nan nan nan nan    nan
 0.343 -0.034 nan nan nan nan nan nan nan    nan
 0.344 -0.0343 nan nan nan nan nan nan nan    nan
 0.345 -0.0346 nan nan nan nan nan nan nan    nan
 0.346 -0.0349 nan nan nan nan nan nan nan    nan
 0.347 -0.0352 nan nan nan nan nan nan nan    nan
 0.348 -0.0354 nan nan nan nan nan nan nan    nan
 0.349 -0.0357 nan nan nan nan nan nan nan    nan
 0.35 -0.036 nan nan nan nan nan nan nan    nan
 0.351 -0.0363 nan nan nan nan nan nan nan    nan
 0.352 -0.0366 nan nan nan nan nan nan nan    nan
 0.353 -0.0369 nan nan nan nan nan nan nan    nan
 0.354 -0.0372 nan nan nan nan nan nan nan    nan
 0.355 -0.0375 nan nan nan nan nan nan nan    nan
 0.356 -0.0378 nan nan nan nan nan nan nan    nan
 0.357 -0.0381 nan nan nan nan nan nan nan    nan
 0.358 -0.0384 nan nan nan nan nan nan nan    nan
 0.359 -0.0386 nan nan nan nan nan nan nan    nan
 0.36 -0.0389 nan nan nan nan nan nan nan    nan
 0.361 -0.0392 nan nan nan nan nan nan nan    nan
 0.362 -0.0395 nan nan nan nan nan nan nan    nan
 0.363 -0.0398 nan nan nan nan nan nan nan    nan
 0.364 -0.0401 nan nan nan nan nan nan nan    nan
 0.365 -0.0404 nan nan nan nan nan nan nan    nan
 0.366 -0.0407 nan nan nan nan nan nan nan    nan
 0.367 -0.0409 nan nan nan nan nan nan nan    nan
 0.368 -0.0412 nan nan nan nan nan nan nan    nan
 0.369 -0.0415 nan nan nan nan nan nan nan    nan
 0.37 -0.0418 nan nan nan nan nan nan nan    nan
 0.371 -0.0421 nan nan nan nan nan nan nan    nan
 0.372 -0.0424 nan nan nan nan nan nan nan    nan
 0.373 -0.0426 nan nan nan nan nan nan nan    nan
 0.374 -0.0429 nan nan nan nan nan nan nan    nan
 0.375 -0.0432 nan nan nan nan nan nan nan    nan
 0.376 -0.0435 nan nan nan nan nan nan nan    nan
 0.377 -0.0437 nan nan nan nan nan nan nan    nan
 0.378 -0.044 nan nan nan nan nan nan nan    nan
 0.379 -0.0443 nan nan nan nan nan nan nan    nan
 0.38 -0.0446 nan nan nan nan nan nan nan    nan
 0.381 -0.0448 nan nan nan nan nan nan nan    nan
 0.382 -0.0451 nan nan nan nan nan nan nan    nan
 0.383 -0.0454 nan nan nan nan nan nan nan    nan
 0.384 -0.0456 nan nan nan nan nan nan nan    nan
 0.385 -0.0459 nan nan nan nan nan nan nan    nan
 0.386 -0.0461 nan nan nan nan nan nan nan    nan
 0.387 -0.0464 nan nan nan nan nan nan nan    nan
 0.388 -0.0466 nan nan nan nan nan nan nan    nan
 0.389 -0.0469 nan nan nan nan nan nan nan    nan
 0.39 -0.0471 nan nan nan nan nan nan nan    nan
 0.391 -0.0474 nan nan nan nan nan nan nan    nan
 0.392 -0.0476 nan nan nan nan nan nan nan    nan
 0.393 -0.0478 nan nan nan nan nan nan nan    nan
 0.394 -0.0481 nan nan nan nan nan nan nan    nan
 0.395 -0.0483 nan nan nan nan nan nan nan    nan
 0.396 -0.0485 nan nan nan nan nan nan nan    nan
 0.397 -0.0487 nan nan nan nan nan nan nan    nan
 0.398 -0.049 nan nan nan nan nan nan nan    nan
 0.399 -0.0492 nan nan nan nan nan nan nan    nan
 0.4 -0.0494 nan nan nan nan nan nan nan    nan
 0.401 -0.0496 nan nan nan nan nan nan nan    nan
 0.402 -0.0498 nan nan nan nan nan nan nan    nan
 0.403 -0.05 nan nan nan nan nan nan nan    nan
 0.404 -0.0502 nan nan nan nan nan nan nan    nan
 0.405 -0.0504 nan nan nan nan nan nan nan    nan
 0.406 -0.0505 nan nan nan nan nan nan nan    nan
 0.407 -0.0507 nan nan nan nan nan nan nan    nan
 0.408 -0.0509 nan nan nan nan nan nan nan    nan
 0.409 -0.051 nan nan nan nan nan nan nan    nan
 0.41 -0.0512 nan nan nan nan nan nan nan    nan
 0.411 -0.0513 nan nan nan nan nan nan nan    nan
 0.412 -0.0515 nan nan nan nan nan nan nan    nan
 0.413 -0.0516 nan nan nan nan nan nan nan    nan
 0.414 -0.0517 nan nan nan nan nan nan nan    nan
 0.415 -0.0519 nan nan nan nan nan nan nan    nan
 0.416 -0.052 nan nan nan nan nan nan nan    nan
 0.417 -0.0521 nan nan nan nan nan nan nan    nan
 0.418 -0.0522 nan nan nan nan nan nan nan    nan
 0.419 -0.0523 nan nan nan nan nan nan nan    nan
 0.42 -0.0524 nan nan nan nan nan nan nan    nan
 0.421 -0.0525 nan nan nan nan nan nan nan    nan
 0.422 -0.0525 nan nan nan nan nan nan nan    nan
 0.423 -0.0526 nan nan nan nan nan nan nan    nan
 0.424 -0.0526 nan nan nan nan nan nan nan    nan
 0.425 -0.0527 nan nan nan nan nan nan nan    nan
 0.426 -0.0527 nan nan nan nan nan nan nan    nan
 0.427 -0.0527 nan nan nan nan nan nan nan    nan
 0.428 -0.0527 nan nan nan nan nan nan nan    nan
 0.429 -0.0527 nan nan nan nan nan nan nan    nan
 0.43 -0.0527 nan nan nan nan nan nan nan    nan
 0.431 -0.0527 nan nan nan nan nan nan nan    nan
 0.432 -0.0527 nan nan nan nan nan nan nan    nan
 0.433 -0.0526 nan nan nan nan nan nan nan    nan
 0.434 -0.0526 nan nan nan nan nan nan nan    nan
 0.435 -0.0525 nan nan nan nan nan nan nan    nan
 0.436 -0.0524 nan nan nan nan nan nan nan    nan
 0.437 -0.0523 nan nan nan nan nan nan nan    nan
 0.438 -0.0522 nan nan nan nan nan nan nan    nan
 0.439 -0.0521 nan nan nan nan nan nan nan    nan
 0.44 -0.052 nan nan nan nan nan nan nan    nan
 0.441 -0.0518 nan nan nan nan nan nan nan    nan
 0.442 -0.0517 nan nan nan nan nan nan nan    nan
 0.443 -0.0515 nan nan nan nan nan nan nan    nan
 0.444 -0.0513 nan nan nan nan nan nan nan    nan
 0.445 -0.0511 nan nan nan nan nan nan nan    nan
 0.446 -0.0509 nan nan nan nan nan nan nan    nan
 0.447 -0.0506 nan nan nan nan nan nan nan    nan
 0.448 -0.0504 nan nan nan nan nan nan nan    nan
 0.449 -0.0501 nan nan nan nan nan nan nan    nan
 0.45 -0.0498 nan nan nan nan nan nan nan    nan
 0.451 -0.0495 nan nan nan nan nan nan nan    nan
 0.452 -0.0492 nan nan nan nan nan nan nan    nan
 0.453 -0.0488 nan nan nan nan nan nan nan    nan
 0.454 -0.0484 nan nan nan nan nan nan nan    nan
 0.455 -0.048 nan nan nan nan nan nan nan    nan
 0.456 -0.0476 nan nan nan nan nan nan nan    nan
 0.457 -0.0472 nan nan nan nan nan nan nan    nan
 0.458 -0.0468 nan nan nan nan nan nan nan    nan
 0.459 -0.0463 nan nan nan nan nan nan nan    nan
 0.46 -0.0458 nan nan nan nan nan nan nan    nan
 0.461 -0.0453 nan nan nan nan nan nan nan    nan
 0.462 -0.0447 nan nan nan nan nan nan nan    nan
 0.463 -0.0442 nan nan nan nan nan nan nan    nan
 0.464 -0.0436 nan nan nan nan nan nan nan    nan
 0.465 -0.043 nan nan nan nan nan nan nan    nan
 0.466 -0.0423 nan nan nan nan nan nan nan    nan
 0.467 -0.0416 nan nan nan nan nan nan nan    nan
 0.468 -0.0409 nan nan nan nan nan nan nan    nan
 0.469 -0.0402 nan nan nan nan nan nan nan    nan
 0.47 -0.0395 nan nan nan nan nan nan nan    nan
 0.471 -0.0387 nan nan nan nan nan nan nan    nan
 0.472 -0.0379 nan nan nan nan nan nan nan    nan
 0.473 -0.037 nan nan nan nan nan nan nan    nan
 0.474 -0.0362 nan nan nan nan nan nan nan    nan
 0.475 -0.0353 nan nan nan nan nan nan nan    nan
 0.476 -0.0343 nan nan nan nan nan nan nan    nan
 0.477 -0.0334 nan nan nan nan nan nan nan    nan
 0.478 -0.0324 nan nan nan nan nan nan nan    nan
 0.479 -0.0313 nan nan nan nan nan nan nan    nan
 0.48 -0.0303 nan nan nan nan nan nan nan    nan
 0.481 -0.0291 nan nan nan nan nan nan nan    nan
 0.482 -0.028 nan nan nan nan nan nan nan    nan
 0.483 -0.0268 nan nan nan nan nan nan nan    nan
 0.484 -0.0256 nan nan nan nan nan nan nan    nan
 0.485 -0.0243 nan nan nan nan nan nan nan    nan
 0.486 -0.023 nan nan nan nan nan nan nan    nan
 0.487 -0.0217 nan nan nan nan nan nan nan    nan
 0.488 -0.0203 nan nan nan nan nan nan nan    nan
 0.489 -0.0189 nan nan nan nan nan nan nan    nan
 0.49 -0.0174 nan nan nan nan nan nan nan    nan
 0.491 -0.0159 nan nan nan nan nan nan nan    nan
 0.492 -0.0143 nan nan nan nan nan nan nan    nan
 0.493 -0.0127 nan nan nan nan nan nan nan    nan
 0.494 -0.011 nan nan nan nan nan nan nan    nan
 0.495 -0.0093 nan nan nan nan nan nan nan    nan
 0.496 -0.0076 nan nan nan nan nan nan nan    nan
 0.497 -0.0058 nan nan nan nan nan nan nan    nan
 0.498 -0.0039 nan nan nan nan nan nan nan    nan
 0.499 -0.002 nan nan nan nan nan nan nan    nan
 0.5 0 nan nan nan nan nan nan nan    nan

==> case021.txt <==
1. 0.4286 0.7347 0.7857 0.8067 0.8182
 2. 0. 0.6122 0.7143 0.7563    0.7792
 3. 0. 0.4898 0.6429 0.7059 0.7403
 4. 0. 0.3673 0.5714    0.6555 0.7013
 5. 0. 0.2449 0.5 0.605 0.6623
 6. 0. 0.1224 0.4286 0.5546    0.6234
 7. 0.    0. 0.3571 0.5042 0.5844
 8. 0. 0. 0.2857 0.4538 0.5455
 9. 0. 0. 0.2143 0.4034    0.5065
 10. 0.    0. 0.1429 0.3529 0.4675
 11. 0. 0. 0.0714 0.3025 0.4286
 12. 0. 0. 0. 0.2521    0.3896
 13. 0. 0.    0. 0.2017 0.3506
 14. 0. 0. 0. 0.1513 0.3117
 15. 0. 0. 0. 0.1008    0.2727
 16. 0. 0.    0. 0.0504 0.2338
 17. 0. 0. 0. 0. 0.1948
 18. 0. 0. 0. 0. 0.1558
 19. 0. 0. 0. 0. 0.1169
 20. 0. 0. 0. 0.    0.0779


==> case022heat.txt <==
1. 1. 0.0339
 1. 1.999 0.0339
 1. 2. 0.4765
 1.     2.999 0.4765
 1. 3. 0.6207
 1. 3.999 0.6207
 1.     4. 0.6899
 1. 4.999 0.6899
 1. 5. 0.7292
 1. 5.999     0.7292
 1. 6. 0.7537
 1. 6.999 0.7537
 1. 7.     0.7712
 1. 7.999 0.7712
 1. 8. 0.7887
 1. 8.999     0.7887
 1. 9. 0.8218
 1. 9.999 0.8218
 1. 10.     0.95
 1. 10.999 0.95
 
 1.999 1. 0.0339
 1.999 1.999     0.0339
 1.999 2. 0.4765
 1.999 2.999 0.4765
 1.999     3. 0.6207
 1.999 3.999 0.6207
 1.999 4.     0.6899
 1.999 4.999 0.6899
 1.999 5. 0.7292
 1.999     5.999 0.7292
 1.999 6. 0.7537
 1.999 6.999     0.7537
 1.999 7. 0.7712
 1.999 7.999 0.7712
 1.999     8. 0.7887
 1.999 8.999 0.7887
 1.999 9.     0.8218
 1.999 9.999 0.8218
 1.999 10. 0.95
 1.999     10.999 0.95

 2. 1. 0.0321
 2. 1.999 0.0321
 2.     2. 0.0252
 2. 2.999 0.0252
 2. 3. 0.2975
 2. 3.999     0.2975
 2. 4. 0.43
 2. 4.999 0.43
 2. 5.     0.5069
 2. 5.999 0.5069
 2. 6. 0.5578
 2. 6.999     0.5578
 2. 7. 0.5977
 2. 7.999 0.5977
 2. 8.     0.6409
 2. 8.999 0.6409
 2. 9. 0.7153
 2. 9.999     0.7153
 2. 10. 0.9
 2. 10.999 0.9
 
 2.999 1.     0.0321
 2.999 1.999 0.0321
 2.999 2. 0.0252
 2.999     2.999 0.0252
 2.999 3. 0.2975
 2.999 3.999     0.2975
 2.999 4. 0.43
 2.999 4.999 0.43
 2.999 5.     0.5069
 2.999 5.999 0.5069
 2.999 6. 0.5578
 2.999     6.999 0.5578
 2.999 7. 0.5977
 2.999 7.999     0.5977
 2.999 8. 0.6409
 2.999 8.999 0.6409
 2.999     9. 0.7153
 2.999 9.999 0.7153
 2.999 10. 0.9
 2.999     10.999 0.9

 3. 1. 0.0304
 3. 1.999 0.0304
 3.     2. 0.0702
 3. 2.999 0.0702
 3. 3. 0.0229
 3. 3.999     0.0229
 3. 4. 0.2123
 3. 4.999 0.2123
 3. 5.     0.3247
 3. 5.999 0.3247
 3. 6. 0.4016
 3. 6.999     0.4016
 3. 7. 0.4649
 3. 7.999 0.4649
 3. 8.     0.5347
 3. 8.999 0.5347
 3. 9. 0.6441
 3. 9.999     0.6441
 3. 10. 0.85
 3. 10.999 0.85
 
 3.999 1.     0.0304
 3.999 1.999 0.0304
 3.999 2. 0.0702
 3.999     2.999 0.0702
 3.999 3. 0.0229
 3.999 3.999     0.0229
 3.999 4. 0.2123
 3.999 4.999 0.2123
 3.999     5. 0.3247
 3.999 5.999 0.3247
 3.999 6.     0.4016
 3.999 6.999 0.4016
 3.999 7. 0.4649
 3.999     7.999 0.4649
 3.999 8. 0.5347
 3.999 8.999     0.5347
 3.999 9. 0.6441
 3.999 9.999 0.6441
 3.999     10. 0.85
 3.999 10.999 0.85

 4. 1. 0.0286
 4.     1.999 0.0286
 4. 2. 0.061
 4. 2.999 0.061
 4. 3.     0.0879
 4. 3.999 0.0879
 4. 4. 0.0305
 4. 4.999     0.0305
 4. 5. 0.1752
 4. 5.999 0.1752
 4. 6.     0.2766
 4. 6.999 0.2766
 4. 7. 0.3623
 4. 7.999     0.3623
 4. 8. 0.4559
 4. 8.999 0.4559
 4. 9.     0.5903
 4. 9.999 0.5903
 4. 10. 0.8
 4. 10.999     0.8
 
 4.999 1. 0.0286
 4.999 1.999 0.0286
 4.999 2.     0.061
 4.999 2.999 0.061
 4.999 3. 0.0879
 4.999     3.999 0.0879
 4.999 4. 0.0305
 4.999 4.999     0.0305
 4.999 5. 0.1752
 4.999 5.999 0.1752
 4.999     6. 0.2766
 4.999 6.999 0.2766
 4.999 7.     0.3623
 4.999 7.999 0.3623
 4.999 8. 0.4559
 4.999     8.999 0.4559
 4.999 9. 0.5903
 4.999 9.999     0.5903
 4.999 10. 0.8
 4.999 10.999 0.8

 5. 1.     0.0268
 5. 1.999 0.0268
 5. 2. 0.0577
 5. 2.999     0.0577
 5. 3. 0.1053
 5. 3.999 0.1053
 5. 4.     0.1085
 5. 4.999 0.1085
 5. 5. 0.0526
 5. 5.999     0.0526
 5. 6. 0.1763
 5. 6.999 0.1763
 5. 7.     0.2819
 5. 7.999 0.2819
 5. 8. 0.395
 5. 8.999     0.395
 5. 9. 0.545
 5. 9.999 0.545
 5. 10.     0.75
 5. 10.999 0.75
 
 5.999 1. 0.0268
 5.999 1.999     0.0268
 5.999 2. 0.0577
 5.999 2.999 0.0577
 5.999     3. 0.1053
 5.999 3.999 0.1053
 5.999 4.     0.1085
 5.999 4.999 0.1085
 5.999 5. 0.0526
 5.999     5.999 0.0526
 5.999 6. 0.1763
 5.999 6.999     0.1763
 5.999 7. 0.2819
 5.999 7.999 0.2819
 5.999     8. 0.395
 5.999 8.999 0.395
 5.999 9. 0.545
 5.999     9.999 0.545
 5.999 10. 0.75
 5.999 10.999     0.75

 6. 1. 0.025
 6. 1.999 0.025
 6. 2.     0.0538
 6. 2.999 0.0538
 6. 3. 0.0875
 6. 3.999     0.0875
 6. 4. 0.1392
 6. 4.999 0.1392
 6. 5.     0.1396
 6. 5.999 0.1396
 6. 6. 0.0955
 6. 6.999     0.0955
 6. 7. 0.218
 6. 7.999 0.218
 6. 8.     0.3459
 6. 8.999 0.3459
 6. 9. 0.5039
 6. 9.999     0.5039
 6. 10. 0.7
 6. 10.999 0.7
 
 6.999 1.     0.025
 6.999 1.999 0.025
 6.999 2. 0.0538
 6.999     2.999 0.0538
 6.999 3. 0.0875
 6.999 3.999     0.0875
 6.999 4. 0.1392
 6.999 4.999 0.1392
 6.999     5. 0.1396
 6.999 5.999 0.1396
 6.999 6.     0.0955
 6.999 6.999 0.0955
 6.999 7. 0.218
 6.999     7.999 0.218
 6.999 8. 0.3459
 6.999 8.999     0.3459
 6.999 9. 0.5039
 6.999 9.999 0.5039
 6.999     10. 0.7
 6.999 10.999 0.7

 7. 1. 0.0232
 7. 1.999     0.0232
 7. 2. 0.05
 7. 2.999 0.05
 7. 3.     0.0799
 7. 3.999 0.0799
 7. 4. 0.1359
 7. 4.999     0.1359
 7. 5. 0.1765
 7. 5.999 0.1765
 7. 6.     0.1869
 7. 6.999 0.1869
 7. 7. 0.1662
 7. 7.999     0.1662
 7. 8. 0.3045
 7. 8.999 0.3045
 7. 9.     0.4649
 7. 9.999 0.4649
 7. 10. 0.65
 7. 10.999     0.65
 
 7.999 1. 0.0232
 7.999 1.999 0.0232
 7.999     2. 0.05
 7.999 2.999 0.05
 7.999 3. 0.0799
 7.999     3.999 0.0799
 7.999 4. 0.1359
 7.999 4.999     0.1359
 7.999 5. 0.1765
 7.999 5.999 0.1765
 7.999     6. 0.1869
 7.999 6.999 0.1869
 7.999 7.     0.1662
 7.999 7.999 0.1662
 7.999 8. 0.3045
 7.999     8.999 0.3045
 7.999 9. 0.4649
 7.999 9.999     0.4649
 7.999 10. 0.65
 7.999 10.999 0.65

 8. 1.     0.0214
 8. 1.999 0.0214
 8. 2. 0.0462
 8. 2.999     0.0462
 8. 3. 0.0752
 8. 3.999 0.0752
 8. 4.     0.1087
 8. 4.999 0.1087
 8. 5. 0.1785
 8. 5.999     0.1785
 8. 6. 0.2229
 8. 6.999 0.2229
 8. 7.     0.2539
 8. 7.999 0.2539
 8. 8. 0.2681
 8. 8.999     0.2681
 8. 9. 0.4269
 8. 9.999 0.4269
 8. 10.     0.6
 8. 10.999 0.6
 
 8.999 1. 0.0214
 8.999 1.999     0.0214
 8.999 2. 0.0462
 8.999 2.999 0.0462
 8.999     3. 0.0752
 8.999 3.999 0.0752
 8.999 4.     0.1087
 8.999 4.999 0.1087
 8.999 5. 0.1785
 8.999     5.999 0.1785
 8.999 6. 0.2229
 8.999 6.999     0.2229
 8.999 7. 0.2539
 8.999 7.999 0.2539
 8.999     8. 0.2681
 8.999 8.999 0.2681
 8.999 9.     0.4269
 8.999 9.999 0.4269
 8.999 10. 0.6
 8.999     10.999 0.6

 9. 1. 0.0196
 9. 1.999 0.0196
 9.     2. 0.0423
 9. 2.999 0.0423
 9. 3. 0.0689
 9. 3.999     0.0689
 9. 4. 0.096
 9. 4.999 0.096
 9. 5.     0.157
 9. 5.999 0.157
 9. 6. 0.2225
 9. 6.999     0.2225
 9. 7. 0.2791
 9. 7.999 0.2791
 9. 8.     0.3362
 9. 8.999 0.3362
 9. 9. 0.3894
 9. 9.999     0.3894
 9. 10. 0.55
 9. 10.999 0.55
 
 9.999 1.     0.0196
 9.999 1.999 0.0196
 9.999 2. 0.0423
 9.999     2.999 0.0423
 9.999 3. 0.0689
 9.999 3.999     0.0689
 9.999 4. 0.096
 9.999 4.999 0.096
 9.999     5. 0.157
 9.999 5.999 0.157
 9.999 6. 0.2225
 9.999     6.999 0.2225
 9.999 7. 0.2791
 9.999 7.999     0.2791
 9.999 8. 0.3362
 9.999 8.999 0.3362
 9.999     9. 0.3894
 9.999 9.999 0.3894
 9.999 10. 0.55
 9.999     10.999 0.55

 10. 1. 0.0179
 10. 1.999     0.0179
 10. 2. 0.0385
 10. 2.999 0.0385
 10. 3.     0.0625
 10. 3.999 0.0625
 10. 4. 0.0891
 10. 4.999     0.0891
 10. 5. 0.1205
 10. 5.999 0.1205
 10. 6.     0.1991
 10. 6.999 0.1991
 10. 7. 0.2674
 10. 7.999     0.2674
 10. 8. 0.3364
 10. 8.999 0.3364
 10. 9.     0.4099
 10. 9.999 0.4099
 10. 10. 0.5
 10. 10.999     0.5
 
 10.999 1. 0.0179
 10.999 1.999 0.0179
 10.999     2. 0.0385
 10.999 2.999 0.0385
 10.999 3.     0.0625
 10.999 3.999 0.0625
 10.999 4. 0.0891
 10.999     4.999 0.0891
 10.999 5. 0.1205
 10.999 5.999     0.1205
 10.999 6. 0.1991
 10.999 6.999     0.1991
 10.999 7. 0.2674
 10.999 7.999     0.2674
 10.999 8. 0.3364
 10.999 8.999     0.3364
 10.999 9. 0.4099
 10.999 9.999     0.4099
 10.999 10. 0.5
 10.999 10.999 0.5

 11.     1. 0.0161
 11. 1.999 0.0161
 11. 2. 0.0346
 11.     2.999 0.0346
 11. 3. 0.0562
 11. 3.999 0.0562
 11.     4. 0.0827
 11. 4.999 0.0827
 11. 5. 0.1035
 11.     5.999 0.1035
 11. 6. 0.1623
 11. 6.999 0.1623
 11.     7. 0.2354
 11. 7.999 0.2354
 11. 8. 0.3043
 11.     8.999 0.3043
 11. 9. 0.3716
 11. 9.999 0.3716
 11.     10. 0.45
 11. 10.999 0.45
 
 11.999 1. 0.0161
 11.999     1.999 0.0161
 11.999 2. 0.0346
 11.999 2.999     0.0346
 11.999 3. 0.0562
 11.999 3.999     0.0562
 11.999 4. 0.0827
 11.999 4.999     0.0827
 11.999 5. 0.1035
 11.999 5.999     0.1035
 11.999 6. 0.1623
 11.999 6.999     0.1623
 11.999 7. 0.2354
 11.999 7.999     0.2354
 11.999 8. 0.3043
 11.999 8.999     0.3043
 11.999 9. 0.3716
 11.999 9.999     0.3716
 11.999 10. 0.45
 11.999 10.999 0.45

 12.     1. 0.0143
 12. 1.999 0.0143
 12. 2. 0.0308
 12.     2.999 0.0308
 12. 3. 0.05
 12. 3.999 0.05
 12. 4.     0.0734
 12. 4.999 0.0734
 12. 5. 0.0947
 12. 5.999     0.0947
 12. 6. 0.1185
 12. 6.999 0.1185
 12. 7.     0.1932
 12. 7.999 0.1932
 12. 8. 0.259
 12. 8.999     0.259
 12. 9. 0.3195
 12. 9.999 0.3195
 12. 10.     0.4
 12. 10.999 0.4
 
 12.999 1. 0.0143
 12.999 1.999     0.0143
 12.999 2. 0.0308
 12.999 2.999     0.0308
 12.999 3. 0.05
 12.999 3.999 0.05
 12.999     4. 0.0734
 12.999 4.999 0.0734
 12.999 5.     0.0947
 12.999 5.999 0.0947
 12.999 6. 0.1185
 12.999     6.999 0.1185
 12.999 7. 0.1932
 12.999 7.999     0.1932
 12.999 8. 0.259
 12.999 8.999 0.259
 12.999     9. 0.3195
 12.999 9.999 0.3195
 12.999 10.     0.4
 12.999 10.999 0.4

 13. 1. 0.0125
 13. 1.999     0.0125
 13. 2. 0.0269
 13. 2.999 0.0269
 13. 3.     0.0438
 13. 3.999 0.0438
 13. 4. 0.0637
 13. 4.999     0.0637
 13. 5. 0.0875
 13. 5.999 0.0875
 13. 6.     0.0998
 13. 6.999 0.0998
 13. 7. 0.1473
 13. 7.999     0.1473
 13. 8. 0.2103
 13. 8.999 0.2103
 13. 9.     0.268
 13. 9.999 0.268
 13. 10. 0.35
 13. 10.999     0.35
 
 13.999 1. 0.0125
 13.999 1.999 0.0125
 13.999     2. 0.0269
 13.999 2.999 0.0269
 13.999 3.     0.0438
 13.999 3.999 0.0438
 13.999 4. 0.0637
 13.999     4.999 0.0637
 13.999 5. 0.0875
 13.999 5.999     0.0875
 13.999 6. 0.0998
 13.999 6.999     0.0998
 13.999 7. 0.1473
 13.999 7.999     0.1473
 13.999 8. 0.2103
 13.999 8.999     0.2103
 13.999 9. 0.268
 13.999 9.999 0.268
 13.999     10. 0.35
 13.999 10.999 0.35

 14. 1. 0.0107
 14.     1.999 0.0107
 14. 2. 0.0231
 14. 2.999 0.0231
 14.     3. 0.0375
 14. 3.999 0.0375
 14. 4. 0.0543
 14.     4.999 0.0543
 14. 5. 0.0779
 14. 5.999 0.0779
 14.     6. 0.0908
 14. 6.999 0.0908
 14. 7. 0.1013
 14.     7.999 0.1013
 14. 8. 0.1628
 14. 8.999 0.1628
 14.     9. 0.2204
 14. 9.999 0.2204
 14. 10. 0.3
 14.     10.999 0.3
 
 14.999 1. 0.0107
 14.999 1.999     0.0107
 14.999 2. 0.0231
 14.999 2.999     0.0231
 14.999 3. 0.0375
 14.999 3.999     0.0375
 14.999 4. 0.0543
 14.999 4.999     0.0543
 14.999 5. 0.0779
 14.999 5.999     0.0779
 14.999 6. 0.0908
 14.999 6.999     0.0908
 14.999 7. 0.1013
 14.999 7.999     0.1013
 14.999 8. 0.1628
 14.999 8.999     0.1628
 14.999 9. 0.2204
 14.999 9.999     0.2204
 14.999 10. 0.3
 14.999 10.999 0.3

 15.     1. 0.0089
 15. 1.999 0.0089
 15. 2. 0.0192
 15.     2.999 0.0192
 15. 3. 0.0313
 15. 3.999 0.0313
 15.     4. 0.0454
 15. 4.999 0.0454
 15. 5. 0.0642
 15.     5.999 0.0642
 15. 6. 0.083
 15. 6.999 0.083
 15.     7. 0.0855
 15. 7.999 0.0855
 15. 8. 0.1183
 15.     8.999 0.1183
 15. 9. 0.1764
 15. 9.999 0.1764
 15.     10. 0.25
 15. 10.999 0.25
 
 15.999 1. 0.0089
 15.999     1.999 0.0089
 15.999 2. 0.0192
 15.999 2.999     0.0192
 15.999 3. 0.0313
 15.999 3.999     0.0313
 15.999 4. 0.0454
 15.999 4.999     0.0454
 15.999 5. 0.0642
 15.999 5.999     0.0642
 15.999 6. 0.083
 15.999 6.999 0.083
 15.999     7. 0.0855
 15.999 7.999 0.0855
 15.999 8.     0.1183
 15.999 8.999 0.1183
 15.999 9. 0.1764
 15.999     9.999 0.1764
 15.999 10. 0.25
 15.999 10.999     0.25

 16. 1. 0.0071
 16. 1.999 0.0071
 16. 2.     0.0154
 16. 2.999 0.0154
 16. 3. 0.025
 16. 3.999     0.025
 16. 4. 0.0364
 16. 4.999 0.0364
 16. 5.     0.0501
 16. 5.999 0.0501
 16. 6. 0.0722
 16. 6.999     0.0722
 16. 7. 0.0783
 16. 7.999 0.0783
 16. 8.     0.0772
 16. 8.999 0.0772
 16. 9. 0.1352
 16. 9.999     0.1352
 16. 10. 0.2
 16. 10.999 0.2
 
 16.999 1.     0.0071
 16.999 1.999 0.0071
 16.999 2. 0.0154
 16.999     2.999 0.0154
 16.999 3. 0.025
 16.999 3.999     0.025
 16.999 4. 0.0364
 16.999 4.999     0.0364
 16.999 5. 0.0501
 16.999 5.999     0.0501
 16.999 6. 0.0722
 16.999 6.999     0.0722
 16.999 7. 0.0783
 16.999 7.999     0.0783
 16.999 8. 0.0772
 16.999 8.999     0.0772
 16.999 9. 0.1352
 16.999 9.999     0.1352
 16.999 10. 0.2
 16.999 10.999 0.2

 17.     1. 0.0054
 17. 1.999 0.0054
 17. 2. 0.0115
 17.     2.999 0.0115
 17. 3. 0.0187
 17. 3.999 0.0187
 17.     4. 0.0273
 17. 4.999 0.0273
 17. 5. 0.0368
 17.     5.999 0.0368
 17. 6. 0.0565
 17. 6.999 0.0565
 17.     7. 0.0694
 17. 7.999 0.0694
 17. 8. 0.0677
 17.     8.999 0.0677
 17. 9. 0.0957
 17. 9.999 0.0957
 17.     10. 0.15
 17. 10.999 0.15
 
 17.999 1. 0.0054
 17.999     1.999 0.0054
 17.999 2. 0.0115
 17.999 2.999     0.0115
 17.999 3. 0.0187
 17.999 3.999     0.0187
 17.999 4. 0.0273
 17.999 4.999     0.0273
 17.999 5. 0.0368
 17.999 5.999     0.0368
 17.999 6. 0.0565
 17.999 6.999     0.0565
 17.999 7. 0.0694
 17.999 7.999     0.0694
 17.999 8. 0.0677
 17.999 8.999     0.0677
 17.999 9. 0.0957
 17.999 9.999     0.0957
 17.999 10. 0.15
 17.999 10.999 0.15

 18.     1. 0.0036
 18. 1.999 0.0036
 18. 2. 0.0077
 18.     2.999 0.0077
 18. 3. 0.0125
 18. 3.999 0.0125
 18.     4. 0.0182
 18. 4.999 0.0182
 18. 5. 0.0244
 18.     5.999 0.0244
 18. 6. 0.0358
 18. 6.999 0.0358
 18.     7. 0.0547
 18. 7.999 0.0547
 18. 8. 0.0596
 18.     8.999 0.0596
 18. 9. 0.0573
 18. 9.999 0.0573
 18.     10. 0.1
 18. 10.999 0.1
 
 18.999 1. 0.0036
 18.999     1.999 0.0036
 18.999 2. 0.0077
 18.999 2.999     0.0077
 18.999 3. 0.0125
 18.999 3.999     0.0125
 18.999 4. 0.0182
 18.999 4.999     0.0182
 18.999 5. 0.0244
 18.999 5.999     0.0244
 18.999 6. 0.0358
 18.999 6.999     0.0358
 18.999 7. 0.0547
 18.999 7.999     0.0547
 18.999 8. 0.0596
 18.999 8.999     0.0596
 18.999 9. 0.0573
 18.999 9.999     0.0573
 18.999 10. 0.1
 18.999 10.999 0.1

 19.     1. 0.0018
 19. 1.999 0.0018
 19. 2. 0.0038
 19.     2.999 0.0038
 19. 3. 0.0063
 19. 3.999 0.0063
 19.     4. 0.0091
 19. 4.999 0.0091
 19. 5. 0.0124
 19.     5.999 0.0124
 19. 6. 0.0156
 19. 6.999 0.0156
 19.     7. 0.0338
 19. 7.999 0.0338
 19. 8. 0.0434
 19.     8.999 0.0434
 19. 9. 0.0432
 19. 9.999 0.0432
 19.     10. 0.05
 19. 10.999 0.05
 
 19.999 1. 0.0018
 19.999     1.999 0.0018
 19.999 2. 0.0038
 19.999 2.999     0.0038
 19.999 3. 0.0063
 19.999 3.999     0.0063
 19.999 4. 0.0091
 19.999 4.999     0.0091
 19.999 5. 0.0124
 19.999 5.999     0.0124
 19.999 6. 0.0156
 19.999 6.999     0.0156
 19.999 7. 0.0338
 19.999 7.999     0.0338
 19.999 8. 0.0434
 19.999 8.999     0.0434
 19.999 9. 0.0432
 19.999 9.999     0.0432
 19.999 10. 0.05
 19.999 10.999 0.05

 20.     1. 0.
 20. 1.999 0.
 20. 2. 0.
 20. 2.999     0.
 20. 3. 0.
 20. 3.999 0.
 20. 4. 0.
 20.     4.999 0.
 20. 5. 0.0002
 20. 5.999 0.0002
 20.     6. -0.0024
 20. 6.999 -0.0024
 20. 7. 0.0075
 20.     7.999 0.0075
 20. 8. 0.0181
 20. 8.999 0.0181
 20.     9. 0.0167
 20. 9.999 0.0167
 20. 10. 0.
 20.     10.999 0.
 
 20.999 1. 0.
 20.999 1.999 0.
 20.999     2. 0.
 20.999 2.999 0.
 20.999 3. 0.
 20.999 3.999     0.
 20.999 4. 0.
 20.999 4.999 0.
 20.999 5.     0.0002
 20.999 5.999 0.0002
 20.999     6. -0.0024
 20.999 6.999 -0.0024
 20.999 7.     0.0075
 20.999 7.999 0.0075
 20.999 8. 0.0181
 20.999     8.999 0.0181
 20.999 9. 0.0167
 20.999 9.999     0.0167
 20.999 10. 0.
 20.999 10.999 0.

==> case201BM.txt <==
1 0.894939 0.881752 0.862638 0.839117    0.812123
 2 0.890337 0.866212 0.832893 0.793061    0.749302
 3 0.885885 0.85224 0.806619 0.753998    0.697926
 4 0.881752 0.839117 0.782883 0.719723    0.654044
 5 0.877706 0.826562 0.760963 0.688542    0.61567
 6 0.873848 0.815022 0.740357 0.660689    0.582193
 7 0.869898 0.803793 0.721436 0.634931    0.552359
 8 0.866212 0.793061 0.703635 0.610585    0.525756
 9 0.862638 0.782883 0.686735 0.589893    0.501686
 10 0.858884 0.772953 0.670849 0.569738    0.48026
 11 0.855557 0.763516 0.65568 0.55107    0.460531
 12 0.85224 0.753998 0.641091 0.533921    0.442702
 13 0.84894 0.744989 0.627392 0.517865    0.426208
 14 0.845595 0.736317 0.614246 0.502616    0.410773
 15 0.842434 0.727792 0.601774 0.488826    0.396802
 16 0.839117 0.719723 0.589893 0.475348    0.38397
 17 0.836121 0.711511 0.578603 0.462803    0.37203
 18 0.832893 0.703635 0.566921 0.451103    0.36065
 19 0.829664 0.696239 0.556792 0.439935    0.349785
 20 0.826562 0.688542 0.546768 0.429224    0.34
 21 0.823706 0.681356 0.536491 0.418945    0.330799
 22 0.820774 0.674167 0.527719 0.409748    0.322101
 23 0.817882 0.667483 0.518892 0.400727    0.313618
 24 0.815022 0.660689 0.510077 0.392049    0.305755
 25 0.812123 0.654044 0.501686 0.38397    0.298345
 26 0.809763 0.647496 0.493439 0.3762    0.291336
 27 0.806619 0.641091 0.486247 0.368901    0.284569
 28 0.803793 0.634931 0.478553 0.361558    0.278296
 29 0.801098 0.62892 0.471263 0.354615    0.272401
 30 0.79838 0.622754 0.46439 0.347914 0.266551

==> case201LMM.txt <==
1 0.895853 0.884625 0.867782 0.84644    0.821472
 2 0.884625 0.84644 0.793572 0.731156    0.662735
 3 0.867782 0.793572 0.697515 0.59095    0.481558
 4 0.84644 0.731156 0.59095 0.445569    0.310389
 5 0.821472 0.662735 0.481558 0.310389    0.186368
 6 0.793572 0.59095 0.375685 0.206114    0.115976
 7 0.763309 0.517936 0.280453 0.13933    0.0760239
 8 0.731156 0.445569 0.206114 0.0973577    0.0522056
 9 0.697515 0.375685 0.153204 0.0702741    0.0372726
 10 0.662735 0.310389 0.115976 0.0522056    0.0274855
 11 0.627121 0.253028 0.0894768 0.0397602    0.0208237
 12 0.59095 0.206114 0.0702741 0.030938    0.0161407
 13 0.554476 0.168809 0.0560932 0.0245239    0.0127568
 14 0.517936 0.13933 0.0454288 0.0197556    0.0102529
 15 0.481558 0.115976 0.0372726 0.0161407    0.0083616
 16 0.445569 0.0973577 0.030938 0.0133525    0.00690698
 17 0.410197 0.0823971 0.025949 0.0111685    0.00577028
 18 0.375685 0.0702741 0.0219696 0.00943433    0.00486939
 19 0.342305 0.0603675 0.0187587 0.0080402    0.00414632
 20 0.310389 0.0522056 0.0161407 0.00690698    0.00355936
 21 0.280453 0.0454288 0.0139856 0.00597654    0.00307798
 22 0.253028 0.0397602 0.0121959 0.00520559    0.00267951
 23 0.228273 0.0349857 0.0106977 0.00456146    0.00234687
 24 0.206114 0.030938 0.00943433 0.00401915    0.00206702
 25 0.186368 0.0274855 0.0083616 0.00355936    0.0018299
 26 0.168809 0.0245239 0.00744502 0.00316699    0.00162767
 27 0.153204 0.0219696 0.00665726 0.00283015    0.00145414
 28 0.13933 0.0197556 0.00597654 0.00253936    0.00130441
 29 0.126982 0.0178274 0.00538531 0.00228704    0.00117453
 30 0.115976 0.0161407 0.00486939 0.00206702    0.00106133

==> case222heat.txt <==
1. 1. 0.0964
 1. 1.999 0.0339
 1. 2. 0.5357
 1.      2.999 0.4765
 1. 3. 0.683
 1. 3.999 0.6207
 1.      4. 0.7577
 1. 4.999 0.6899
 1. 5. 0.8036
 1. 5.999      0.7292
 1. 6. 0.8357
 1. 6.999 0.7537
 1. 7.      0.861
 1. 7.999 0.7712
 1. 8. 0.8839
 1. 8.999      0.7887
 1. 9. 0.9107
 1. 9.999 0.8218
 1. 10.      0.9643
 1. 10.999 0.95

 1.999 1. 0.0964
 1.999      1.999 0.0339
 1.999 2. 0.5357
 1.999 2.999      0.4765
 1.999 3. 0.683
 1.999 3.999 0.6207
 1.999      4. 0.7577
 1.999 4.999 0.6899
 1.999 5.      0.8036
 1.999 5.999 0.7292
 1.999 6. 0.8357
 1.999      6.999 0.7537
 1.999 7. 0.861
 1.999 7.999      0.7712
 1.999 8. 0.8839
 1.999 8.999 0.7887
 1.999      9. 0.9107
 1.999 9.999 0.8218
 1.999 10.      0.9643
 1.999 10.999 0.95

 2. 1. 0.0929
 2.      1.999 0.0321
 2. 2. 0.149
 2. 2.999 0.0252
 2.      3. 0.4208
 2. 3.999 0.2975
 2. 4. 0.559
 2. 4.999      0.43
 2. 5. 0.6448
 2. 5.999 0.5069
 2. 6.      0.7057
 2. 6.999 0.5578
 2. 7. 0.7545
 2. 7.999      0.5977
 2. 8. 0.7996
 2. 8.999 0.6409
 2. 9.      0.8512
 2. 9.999 0.7153
 2. 10. 0.9286
 2. 10.999      0.9

 2.999 1. 0.0929
 2.999 1.999 0.0321
 2.999      2. 0.149
 2.999 2.999 0.0252
 2.999 3.      0.4208
 2.999 3.999 0.2975
 2.999 4. 0.559
 2.999      4.999 0.43
 2.999 5. 0.6448
 2.999 5.999      0.5069
 2.999 6. 0.7057
 2.999 6.999 0.5578
 2.999      7. 0.7545
 2.999 7.999 0.5977
 2.999 8.      0.7996
 2.999 8.999 0.6409
 2.999 9. 0.8512
 2.999      9.999 0.7153
 2.999 10. 0.9286
 2.999 10.999      0.9

 3. 1. 0.0893
 3. 1.999 0.0304
 3. 2.      0.1825
 3. 2.999 0.0702
 3. 3. 0.2052
 3. 3.999      0.0229
 3. 4. 0.397
 3. 4.999 0.2123
 3. 5.      0.5167
 3. 5.999 0.3247
 3. 6. 0.6024
 3. 6.999      0.4016
 3. 7. 0.6716
 3. 7.999 0.4649
 3. 8.      0.7358
 3. 8.999 0.5347
 3. 9. 0.8061
 3. 9.999      0.6441
 3. 10. 0.8929
 3. 10.999 0.85

 3.999 1.      0.0893
 3.999 1.999 0.0304
 3.999 2. 0.1825
 3.999      2.999 0.0702
 3.999 3. 0.2052
 3.999 3.999      0.0229
 3.999 4. 0.397
 3.999 4.999 0.2123
 3.999      5. 0.5167
 3.999 5.999 0.3247
 3.999 6.      0.6024
 3.999 6.999 0.4016
 3.999 7. 0.6716
 3.999      7.999 0.4649
 3.999 8. 0.7358
 3.999 8.999      0.5347
 3.999 9. 0.8061
 3.999 9.999 0.6441
 3.999      10. 0.8929
 3.999 10.999 0.85

 4. 1.      0.0857
 4. 1.999 0.0286
 4. 2. 0.171
 4. 2.999      0.061
 4. 3. 0.2483
 4. 3.999 0.0879
 4. 4.      0.2654
 4. 4.999 0.0305
 4. 5. 0.4134
 4. 5.999      0.1752
 4. 6. 0.5198
 4. 6.999 0.2766
 4. 7.      0.606
 4. 7.999 0.3623
 4. 8. 0.6852
 4. 8.999      0.4559
 4. 9. 0.7679
 4. 9.999 0.5903
 4. 10.      0.8571
 4. 10.999 0.8

 4.999 1. 0.0857
 4.999      1.999 0.0286
 4.999 2. 0.171
 4.999 2.999      0.061
 4.999 3. 0.2483
 4.999 3.999 0.0879
 4.999      4. 0.2654
 4.999 4.999 0.0305
 4.999 5.      0.4134
 4.999 5.999 0.1752
 4.999 6. 0.5198
 4.999      6.999 0.2766
 4.999 7. 0.606
 4.999 7.999      0.3623
 4.999 8. 0.6852
 4.999 8.999 0.4559
 4.999      9. 0.7679
 4.999 9.999 0.5903
 4.999 10.      0.8571
 4.999 10.999 0.8

 5. 1. 0.0821
 5.      1.999 0.0268
 5. 2. 0.1643
 5. 2.999 0.0577
 5.      3. 0.2547
 5. 3.999 0.1053
 5. 4. 0.3102
 5. 4.999      0.1085
 5. 5. 0.3301
 5. 5.999 0.0526
 5. 6.      0.4533
 5. 6.999 0.1763
 5. 7. 0.5529
 5. 7.999      0.2819
 5. 8. 0.6431
 5. 8.999 0.395
 5. 9.      0.733
 5. 9.999 0.545
 5. 10. 0.8214
 5. 10.999      0.75

 5.999 1. 0.0821
 5.999 1.999 0.0268
 5.999      2. 0.1643
 5.999 2.999 0.0577
 5.999 3.      0.2547
 5.999 3.999 0.1053
 5.999 4. 0.3102
 5.999      4.999 0.1085
 5.999 5. 0.3301
 5.999 5.999      0.0526
 5.999 6. 0.4533
 5.999 6.999 0.1763
 5.999      7. 0.5529
 5.999 7.999 0.2819
 5.999 8.      0.6431
 5.999 8.999 0.395
 5.999 9. 0.733
 5.999      9.999 0.545
 5.999 10. 0.8214
 5.999 10.999      0.75

 6. 1. 0.0786
 6. 1.999 0.025
 6. 2.      0.1571
 6. 2.999 0.0538
 6. 3. 0.2357
 6. 3.999      0.0875
 6. 4. 0.3219
 6. 4.999 0.1392
 6. 5.      0.3723
 6. 5.999 0.1396
 6. 6. 0.3992
 6. 6.999      0.0955
 6. 7. 0.5089
 6. 7.999 0.218
 6. 8.      0.6065
 6. 8.999 0.3459
 6. 9. 0.6998
 6. 9.999      0.5039
 6. 10. 0.7857
 6. 10.999 0.7

 6.999 1.      0.0786
 6.999 1.999 0.025
 6.999 2. 0.1571
 6.999      2.999 0.0538
 6.999 3. 0.2357
 6.999 3.999      0.0875
 6.999 4. 0.3219
 6.999 4.999 0.1392
 6.999      5. 0.3723
 6.999 5.999 0.1396
 6.999 6.      0.3992
 6.999 6.999 0.0955
 6.999 7. 0.5089
 6.999      7.999 0.218
 6.999 8. 0.6065
 6.999 8.999      0.3459
 6.999 9. 0.6998
 6.999 9.999 0.5039
 6.999      10. 0.7857
 6.999 10.999 0.7

 7. 1. 0.075
 7.      1.999 0.0232
 7. 2. 0.15
 7. 2.999 0.05
 7. 3.      0.2241
 7. 3.999 0.0799
 7. 4. 0.311
 7. 4.999      0.1359
 7. 5. 0.3829
 7. 5.999 0.1765
 7. 6.      0.4349
 7. 6.999 0.1869
 7. 7. 0.4715
 7. 7.999      0.1662
 7. 8. 0.5735
 7. 8.999 0.3045
 7. 9.      0.6673
 7. 9.999 0.4649
 7. 10. 0.75
 7. 10.999      0.65

 7.999 1. 0.075
 7.999 1.999 0.0232
 7.999      2. 0.15
 7.999 2.999 0.05
 7.999 3. 0.2241
 7.999      3.999 0.0799
 7.999 4. 0.311
 7.999 4.999      0.1359
 7.999 5. 0.3829
 7.999 5.999 0.1765
 7.999      6. 0.4349
 7.999 6.999 0.1869
 7.999 7.      0.4715
 7.999 7.999 0.1662
 7.999 8. 0.5735
 7.999      8.999 0.3045
 7.999 9. 0.6673
 7.999 9.999      0.4649
 7.999 10. 0.75
 7.999 10.999 0.65

 8.      1. 0.0714
 8. 1.999 0.0214
 8. 2. 0.1429
 8. 2.999      0.0462
 8. 3. 0.2144
 8. 3.999 0.0752
 8. 4.      0.2855
 8. 4.999 0.1087
 8. 5. 0.3728
 8. 5.999      0.1785
 8. 6. 0.4399
 8. 6.999 0.2229
 8. 7.      0.4962
 8. 7.999 0.2539
 8. 8. 0.5427
 8. 8.999      0.2681
 8. 9. 0.6352
 8. 9.999 0.4269
 8. 10.      0.7143
 8. 10.999 0.6

 8.999 1. 0.0714
 8.999      1.999 0.0214
 8.999 2. 0.1429
 8.999 2.999      0.0462
 8.999 3. 0.2144
 8.999 3.999 0.0752
 8.999      4. 0.2855
 8.999 4.999 0.1087
 8.999 5.      0.3728
 8.999 5.999 0.1785
 8.999 6. 0.4399
 8.999      6.999 0.2229
 8.999 7. 0.4962
 8.999 7.999      0.2539
 8.999 8. 0.5427
 8.999 8.999 0.2681
 8.999      9. 0.6352
 8.999 9.999 0.4269
 8.999 10.      0.7143
 8.999 10.999 0.6

 9. 1. 0.0679
 9.      1.999 0.0196
 9. 2. 0.1357
 9. 2.999 0.0423
 9.      3. 0.2037
 9. 3.999 0.0689
 9. 4. 0.2691
 9. 4.999      0.096
 9. 5. 0.3497
 9. 5.999 0.157
 9. 6.      0.4259
 9. 6.999 0.2225
 9. 7. 0.4914
 9. 7.999      0.2791
 9. 8. 0.551
 9. 8.999 0.3362
 9. 9.      0.6033
 9. 9.999 0.3894
 9. 10. 0.6786
 9. 10.999      0.55

 9.999 1. 0.0679
 9.999 1.999 0.0196
 9.999      2. 0.1357
 9.999 2.999 0.0423
 9.999 3.      0.2037
 9.999 3.999 0.0689
 9.999 4. 0.2691
 9.999      4.999 0.096
 9.999 5. 0.3497
 9.999 5.999      0.157
 9.999 6. 0.4259
 9.999 6.999 0.2225
 9.999      7. 0.4914
 9.999 7.999 0.2791
 9.999 8.      0.551
 9.999 8.999 0.3362
 9.999 9. 0.6033
 9.999      9.999 0.3894
 9.999 10. 0.6786
 9.999 10.999      0.55

 10. 1. 0.0643
 10. 1.999 0.0179
 10. 2.      0.1286
 10. 2.999 0.0385
 10. 3. 0.1928
 10. 3.999      0.0625
 10. 4. 0.2561
 10. 4.999 0.0891
 10. 5.      0.3191
 10. 5.999 0.1205
 10. 6. 0.4007
 10. 6.999      0.1991
 10. 7. 0.47
 10. 7.999 0.2674
 10. 8.      0.5325
 10. 8.999 0.3364
 10. 9. 0.5894
 10. 9.999      0.4099
 10. 10. 0.6429
 10. 10.999 0.5

 10.999      1. 0.0643
 10.999 1.999 0.0179
 10.999 2.      0.1286
 10.999 2.999 0.0385
 10.999 3.      0.1928
 10.999 3.999 0.0625
 10.999 4.      0.2561
 10.999 4.999 0.0891
 10.999 5.      0.3191
 10.999 5.999 0.1205
 10.999 6.      0.4007
 10.999 6.999 0.1991
 10.999 7. 0.47
 10.999      7.999 0.2674
 10.999 8. 0.5325
 10.999 8.999      0.3364
 10.999 9. 0.5894
 10.999 9.999      0.4099
 10.999 10. 0.6429
 10.999 10.999      0.5

 11. 1. 0.0607
 11. 1.999 0.0161
 11. 2.      0.1214
 11. 2.999 0.0346
 11. 3. 0.1821
 11. 3.999      0.0562
 11. 4. 0.2433
 11. 4.999 0.0827
 11. 5.      0.2991
 11. 5.999 0.1035
 11. 6. 0.3698
 11. 6.999      0.1623
 11. 7. 0.4403
 11. 7.999 0.2354
 11. 8.      0.5021
 11. 8.999 0.3043
 11. 9. 0.5566
 11. 9.999      0.3716
 11. 10. 0.6071
 11. 10.999 0.45

 11.999      1. 0.0607
 11.999 1.999 0.0161
 11.999 2.      0.1214
 11.999 2.999 0.0346
 11.999 3.      0.1821
 11.999 3.999 0.0562
 11.999 4.      0.2433
 11.999 4.999 0.0827
 11.999 5.      0.2991
 11.999 5.999 0.1035
 11.999 6.      0.3698
 11.999 6.999 0.1623
 11.999 7.      0.4403
 11.999 7.999 0.2354
 11.999 8.      0.5021
 11.999 8.999 0.3043
 11.999 9.      0.5566
 11.999 9.999 0.3716
 11.999 10.      0.6071
 11.999 10.999 0.45

 12. 1. 0.0571
 12.      1.999 0.0143
 12. 2. 0.1143
 12. 2.999      0.0308
 12. 3. 0.1714
 12. 3.999 0.05
 12. 4.      0.2289
 12. 4.999 0.0734
 12. 5. 0.2832
 12. 5.999      0.0947
 12. 6. 0.3365
 12. 6.999 0.1185
 12. 7.      0.4069
 12. 7.999 0.1932
 12. 8. 0.4673
 12. 8.999      0.259
 12. 9. 0.5199
 12. 9.999 0.3195
 12. 10.      0.5714
 12. 10.999 0.4

 12.999 1. 0.0571
 12.999      1.999 0.0143
 12.999 2. 0.1143
 12.999 2.999      0.0308
 12.999 3. 0.1714
 12.999 3.999      0.05
 12.999 4. 0.2289
 12.999 4.999      0.0734
 12.999 5. 0.2832
 12.999 5.999      0.0947
 12.999 6. 0.3365
 12.999 6.999      0.1185
 12.999 7. 0.4069
 12.999 7.999      0.1932
 12.999 8. 0.4673
 12.999 8.999      0.259
 12.999 9. 0.5199
 12.999 9.999      0.3195
 12.999 10. 0.5714
 12.999 10.999      0.4

 13. 1. 0.0536
 13. 1.999 0.0125
 13. 2.      0.1071
 13. 2.999 0.0269
 13. 3. 0.1607
 13. 3.999      0.0438
 13. 4. 0.2143
 13. 4.999 0.0637
 13. 5.      0.2679
 13. 5.999 0.0875
 13. 6. 0.3145
 13. 6.999      0.0998
 13. 7. 0.3729
 13. 7.999 0.1473
 13. 8.      0.4319
 13. 8.999 0.2103
 13. 9. 0.4836
 13. 9.999      0.268
 13. 10. 0.5357
 13. 10.999 0.35

 13.999      1. 0.0536
 13.999 1.999 0.0125
 13.999 2.      0.1071
 13.999 2.999 0.0269
 13.999 3.      0.1607
 13.999 3.999 0.0438
 13.999 4.      0.2143
 13.999 4.999 0.0637
 13.999 5.      0.2679
 13.999 5.999 0.0875
 13.999 6.      0.3145
 13.999 6.999 0.0998
 13.999 7.      0.3729
 13.999 7.999 0.1473
 13.999 8.      0.4319
 13.999 8.999 0.2103
 13.999 9.      0.4836
 13.999 9.999 0.268
 13.999 10.      0.5357
 13.999 10.999 0.35

 14. 1. 0.05
 14.      1.999 0.0107
 14. 2. 0.1
 14. 2.999 0.0231
 14.      3. 0.15
 14. 3.999 0.0375
 14. 4. 0.1999
 14.      4.999 0.0543
 14. 5. 0.2513
 14. 5.999      0.0779
 14. 6. 0.2964
 14. 6.999 0.0908
 14. 7.      0.3396
 14. 7.999 0.1013
 14. 8. 0.3974
 14. 8.999      0.1628
 14. 9. 0.4488
 14. 9.999 0.2204
 14. 10.      0.5
 14. 10.999 0.3

 14.999 1. 0.05
 14.999 1.999      0.0107
 14.999 2. 0.1
 14.999 2.999      0.0231
 14.999 3. 0.15
 14.999 3.999      0.0375
 14.999 4. 0.1999
 14.999 4.999      0.0543
 14.999 5. 0.2513
 14.999 5.999      0.0779
 14.999 6. 0.2964
 14.999 6.999      0.0908
 14.999 7. 0.3396
 14.999 7.999      0.1013
 14.999 8. 0.3974
 14.999 8.999      0.1628
 14.999 9. 0.4488
 14.999 9.999      0.2204
 14.999 10. 0.5
 14.999 10.999 0.3

 15.      1. 0.05
 15. 1.999 0.0089
 15. 2. 0.1
 15. 2.999      0.0192
 15. 3. 0.15
 15. 3.999 0.0313
 15. 4.      0.2
 15. 4.999 0.0454
 15. 5. 0.2508
 15. 5.999      0.0642
 15. 6. 0.2999
 15. 6.999 0.083
 15. 7.      0.3415
 15. 7.999 0.0855
 15. 8. 0.3924
 15. 8.999      0.1183
 15. 9. 0.4471
 15. 9.999 0.1764
 15. 10.      0.5
 15. 10.999 0.25

 15.999 1. 0.05
 15.999      1.999 0.0089
 15.999 2. 0.1
 15.999 2.999      0.0192
 15.999 3. 0.15
 15.999 3.999      0.0313
 15.999 4. 0.2
 15.999 4.999 0.0454
 15.999      5. 0.2508
 15.999 5.999 0.0642
 15.999 6.      0.2999
 15.999 6.999 0.083
 15.999 7. 0.3415
 15.999      7.999 0.0855
 15.999 8. 0.3924
 15.999 8.999      0.1183
 15.999 9. 0.4471
 15.999 9.999      0.1764
 15.999 10. 0.5
 15.999 10.999      0.25

 16. 1. 0.05
 16. 1.999 0.0071
 16. 2.      0.1
 16. 2.999 0.0154
 16. 3. 0.15
 16. 3.999      0.025
 16. 4. 0.2
 16. 4.999 0.0364
 16. 5.      0.25
 16. 5.999 0.0501
 16. 6. 0.3022
 16. 6.999      0.0722
 16. 7. 0.3467
 16. 7.999 0.0783
 16. 8.      0.3882
 16. 8.999 0.0772
 16. 9. 0.446
 16. 9.999      0.1352
 16. 10. 0.5
 16. 10.999 0.2

 16.999 1.      0.05
 16.999 1.999 0.0071
 16.999 2. 0.1
 16.999      2.999 0.0154
 16.999 3. 0.15
 16.999 3.999      0.025
 16.999 4. 0.2
 16.999 4.999 0.0364
 16.999      5. 0.25
 16.999 5.999 0.0501
 16.999 6.      0.3022
 16.999 6.999 0.0722
 16.999 7.      0.3467
 16.999 7.999 0.0783
 16.999 8.      0.3882
 16.999 8.999 0.0772
 16.999 9. 0.446
 16.999      9.999 0.1352
 16.999 10. 0.5
 16.999 10.999      0.2

 17. 1. 0.05
 17. 1.999 0.0054
 17. 2.      0.1
 17. 2.999 0.0115
 17. 3. 0.15
 17. 3.999      0.0187
 17. 4. 0.2
 17. 4.999 0.0273
 17. 5.      0.2497
 17. 5.999 0.0368
 17. 6. 0.3027
 17. 6.999      0.0565
 17. 7. 0.3514
 17. 7.999 0.0694
 17. 8.      0.3941
 17. 8.999 0.0677
 17. 9. 0.4453
 17. 9.999      0.0957
 17. 10. 0.5
 17. 10.999 0.15

 17.999 1.      0.05
 17.999 1.999 0.0054
 17.999 2. 0.1
 17.999      2.999 0.0115
 17.999 3. 0.15
 17.999 3.999      0.0187
 17.999 4. 0.2
 17.999 4.999 0.0273
 17.999      5. 0.2497
 17.999 5.999 0.0368
 17.999 6.      0.3027
 17.999 6.999 0.0565
 17.999 7.      0.3514
 17.999 7.999 0.0694
 17.999 8.      0.3941
 17.999 8.999 0.0677
 17.999 9.      0.4453
 17.999 9.999 0.0957
 17.999 10. 0.5
 17.999      10.999 0.15

 18. 1. 0.05
 18. 1.999      0.0036
 18. 2. 0.1
 18. 2.999 0.0077
 18. 3.      0.15
 18. 3.999 0.0125
 18. 4. 0.2
 18. 4.999      0.0182
 18. 5. 0.2497
 18. 5.999 0.0244
 18. 6.      0.301
 18. 6.999 0.0358
 18. 7. 0.3542
 18. 7.999      0.0547
 18. 8. 0.4008
 18. 8.999 0.0596
 18. 9.      0.4449
 18. 9.999 0.0573
 18. 10. 0.5
 18. 10.999      0.1

 18.999 1. 0.05
 18.999 1.999 0.0036
 18.999      2. 0.1
 18.999 2.999 0.0077
 18.999 3.      0.15
 18.999 3.999 0.0125
 18.999 4. 0.2
 18.999      4.999 0.0182
 18.999 5. 0.2497
 18.999 5.999      0.0244
 18.999 6. 0.301
 18.999 6.999      0.0358
 18.999 7. 0.3542
 18.999 7.999      0.0547
 18.999 8. 0.4008
 18.999 8.999      0.0596
 18.999 9. 0.4449
 18.999 9.999      0.0573
 18.999 10. 0.5
 18.999 10.999 0.1

 19.      1. 0.05
 19. 1.999 0.0018
 19. 2. 0.1
 19. 2.999      0.0038
 19. 3. 0.15
 19. 3.999 0.0063
 19. 4.      0.2
 19. 4.999 0.0091
 19. 5. 0.25
 19. 5.999      0.0124
 19. 6. 0.2995
 19. 6.999 0.0156
 19. 7.      0.3547
 19. 7.999 0.0338
 19. 8. 0.405
 19. 8.999      0.0434
 19. 9. 0.4517
 19. 9.999 0.0432
 19. 10.      0.5
 19. 10.999 0.05

 19.999 1. 0.05
 19.999      1.999 0.0018
 19.999 2. 0.1
 19.999 2.999      0.0038
 19.999 3. 0.15
 19.999 3.999      0.0063
 19.999 4. 0.2
 19.999 4.999 0.0091
 19.999      5. 0.25
 19.999 5.999 0.0124
 19.999 6.      0.2995
 19.999 6.999 0.0156
 19.999 7.      0.3547
 19.999 7.999 0.0338
 19.999 8. 0.405
 19.999      8.999 0.0434
 19.999 9. 0.4517
 19.999 9.999      0.0432
 19.999 10. 0.5
 19.999 10.999      0.05

 20. 1. 0.05
 20. 1.999 0.
 20. 2.      0.1
 20. 2.999 0.
 20. 3. 0.15
 20. 3.999      0.
 20. 4. 0.2
 20. 4.999 0.
 20. 5.      0.2501
 20. 5.999 0.0002
 20. 6. 0.2989
 20.      6.999 -0.0024
 20. 7. 0.353
 20. 7.999      0.0075
 20. 8. 0.4063
 20. 8.999 0.0181
 20. 9.      0.455
 20. 9.999 0.0167
 20. 10. 0.5
 20. 10.999      0.

 20.999 1. 0.05
 20.999 1.999 0.
 20.999 2.      0.1
 20.999 2.999 0.
 20.999 3. 0.15
 20.999 3.999      0.
 20.999 4. 0.2
 20.999 4.999 0.
 20.999 5.      0.2501
 20.999 5.999 0.0002
 20.999 6.      0.2989
 20.999 6.999 -0.0024
 20.999 7.      0.353
 20.999 7.999 0.0075
 20.999 8. 0.4063
 20.999      8.999 0.0181
 20.999 9. 0.455
 20.999 9.999      0.0167
 20.999 10. 0.5
 20.999 10.999 0.

==> coh002.txt <==
0. 1 1 1 1   1 1 1 1   1
 0.001 1.999 2.997 3.99399 4.98998 5.98497   6.97895 7.97193 8.9639 9.95486
 0.002 1.998 2.99399 3.98797   4.97994 5.96989 6.95782 7.94372 8.92759 9.90942
 0.003   1.997 2.99098 3.98194 4.96986 5.95475 6.93659 7.91536   8.89107 9.8637
 0.004 1.99599 2.98796 3.97589 4.95976   5.93956 6.91526 7.88686 8.85434 9.81768
 0.005 1.99499   2.98494 3.96982 4.94962 5.9243 6.89384 7.85822 8.81739   9.77135
 0.006 1.99398 2.98191 3.96375 4.93945 5.90899   6.87233 7.82942 8.78023 9.72472
 0.007 1.99298 2.97888   3.95765 4.92925 5.89363 6.85072 7.80048 8.74285   9.67777
 0.008 1.99197 2.97584 3.95155 4.91902 5.8782   6.82901 7.77138 8.70524 9.63052
 0.009 1.99096 2.9728   3.94542 4.90876 5.86272 6.8072 7.74213 8.66741   9.58294
 0.01 1.98995 2.96975 3.93929 4.89846 5.84717   6.7853 7.71272 8.62934 9.53503
 0.011 1.98894 2.96669   3.93314 4.88814 5.83157 6.76329 7.68316 8.59104   9.48679
 0.012 1.98793 2.96363 3.92697 4.87778 5.8159   6.74118 7.65344 8.55251 9.43822
 0.013 1.98691 2.96057   3.92079 4.86739 5.80018 6.71897 7.62355 8.51374   9.3893
 0.014 1.9859 2.9575 3.91459 4.85696 5.78439 6.69665   7.59351 8.47472 9.34004
 0.015 1.98489 2.95443 3.90838   4.8465 5.76854 6.67423 7.56329 8.43546 9.29043
 0.016   1.98387 2.95135 3.90215 4.83601 5.75263 6.6517 7.53291   8.39594 9.24046
 0.017 1.98285 2.94826 3.89591 4.82549   5.73666 6.62907 7.50237 8.35618 9.19012
 0.018 1.98184   2.94517 3.88966 4.81493 5.72062 6.60632 7.47164 8.31615   9.13941
 0.019 1.98082 2.94207 3.88338 4.80434 5.70451   6.58347 7.44075 8.27587 9.08832
 0.02 1.9798 2.93897 3.8771   4.79371 5.68835 6.56051 7.40968 8.23532 9.03685
 0.021   1.97878 2.93587 3.87079 4.78305 5.67211 6.53743 7.37843   8.19449 8.985
 0.022 1.97775 2.93275 3.86447 4.77235   5.65581 6.51424 7.347 8.1534 8.93274
 0.023 1.97673 2.92964   3.85814 4.76162 5.63945 6.49094 7.31538 8.11203   8.88008
 0.024 1.97571 2.92651 3.85179 4.75085 5.62301   6.46752 7.28358 8.07037 8.82701
 0.025 1.97468 2.92338   3.84542 4.74005 5.60651 6.44398 7.25159 8.02843   8.77352
 0.026 1.97365 2.92025 3.83903 4.72921 5.58994   6.42032 7.21941 7.9862 8.7196
 0.027 1.97263 2.91711   3.83264 4.71834 5.5733 6.39655 7.18704 7.94367   8.66525
 0.028 1.9716 2.91397 3.82622 4.70743 5.55659   6.37265 7.15447 7.90084 8.61046
 0.029 1.97057 2.91081   3.81979 4.69648 5.53981 6.34863 7.1217 7.85771   8.55521
 0.03 1.96954 2.90766 3.81334 4.68549 5.52296   6.32448 7.08873 7.81426 8.49951
 0.031 1.96851 2.9045   3.80687 4.67447 5.50603 6.30021 7.05556 7.7705   8.44333
 0.032 1.96747 2.90133 3.80039 4.66341 5.48904   6.27581 7.02218 7.72642 8.38668
 0.033 1.96644 2.89815   3.79389 4.65231 5.47196 6.25129 6.98858 7.68201   8.32954
 0.034 1.9654 2.89497 3.78738 4.64118 5.45482   6.22663 6.95477 7.63726 8.27191
 0.035 1.96437 2.89179   3.78084 4.63 5.4376 6.20184 6.92075 7.59218 8.21376
 0.036   1.96333 2.8886 3.77429 4.61879 5.4203 6.17691 6.88651   7.54676 8.1551
 0.037 1.96229 2.8854 3.76773 4.60753   5.40293 6.15185 6.85204 7.50098 8.09591
 0.038 1.96125   2.8822 3.76114 4.59624 5.38548 6.12666 6.81734 7.45485   8.03618
 0.039 1.96021 2.87899 3.75454 4.58491 5.36795   6.10132 6.78242 7.40835 7.9759
 0.04 1.95917 2.87578   3.74792 4.57354 5.35035 6.07585 6.74726 7.36148   7.91505
 0.041 1.95813 2.87256 3.74129 4.56212 5.33266   6.05023 6.71186 7.31424 7.85363
 0.042 1.95709 2.86933   3.73463 4.55067 5.31489 6.02446 6.67622 7.26661   7.79161
 0.043 1.95604 2.8661 3.72796 4.53917 5.29704   5.99855 6.64033 7.21859 7.729
 0.044 1.95499 2.86286   3.72127 4.52764 5.27911 5.97249 6.6042 7.17017   7.66576
 0.045 1.95395 2.85962 3.71456 4.51606 5.26109   5.94628 6.56781 7.12134 7.6019
 0.046 1.9529 2.85637   3.70783 4.50444 5.24299 5.91992 6.53116 7.0721   7.53739
 0.047 1.95185 2.85311 3.70109 4.49277 5.22481   5.89341 6.49426 7.02243 7.47221
 0.048 1.9508 2.84985   3.69432 4.48107 5.20654 5.86673 6.45708 6.97233   7.40636
 0.049 1.94975 2.84658 3.68754 4.46932 5.18818   5.8399 6.41964 6.92178 7.33981
 0.05 1.94869 2.84331   3.68074 4.45753 5.16974 5.81291 6.38191 6.87079   7.27254
 0.051 1.94764 2.84003 3.67392 4.44569 5.1512   5.78575 6.34391 6.81934 7.20454
 0.052 1.94659 2.83674   3.66708 4.43381 5.13258 5.75843 6.30562 6.76741   7.13579
 0.053 1.94553 2.83345 3.66023 4.42188 5.11386   5.73094 6.26704 6.715 7.06627
 0.054 1.94447 2.83015   3.65335 4.40991 5.09505 5.70328 6.22817 6.66211   6.99596
 0.055 1.94341 2.82684 3.64645 4.39789 5.07615   5.67545 6.18899 6.6087 6.92483
 0.056 1.94235 2.82353   3.63954 4.38583 5.05716 5.64744 6.14951 6.55479   6.85286
 0.057 1.94129 2.82021 3.6326 4.37372 5.03806   5.61925 6.10971 6.50034 6.78002
 0.058 1.94023 2.81689   3.62565 4.36156 5.01888 5.59088 6.06959 6.44536   6.7063
 0.059 1.93917 2.81356 3.61868 4.34935 4.99959   5.56233 6.02915 6.38982 6.63166
 0.06 1.9381 2.81022   3.61168 4.3371 4.98021 5.53359 5.98838 6.33372   6.55608
 0.061 1.93704 2.80688 3.60467 4.3248 4.96072   5.50466 5.94727 6.27704 6.47953
 0.062 1.93597 2.80353   3.59763 4.31245 4.94114 5.47554 5.90581 6.21976   6.40196
 0.063 1.9349 2.80017 3.59058 4.30005 4.92145   5.44623 5.864 6.16187 6.32336
 0.064 1.93383 2.79681 3.5835   4.2876 4.90166 5.41671 5.82183 6.10336 6.24369
 0.065   1.93276 2.79344 3.57641 4.27511 4.88176 5.38699 5.7793   6.0442 6.1629
 0.066 1.93169 2.79006 3.56929 4.26256   4.86176 5.35707 5.73639 5.98438 6.08097
 0.067 1.93062   2.78668 3.56215 4.24996 4.84164 5.32694 5.6931 5.92388   5.99784
 0.068 1.92955 2.78329 3.55499 4.23731 4.82142   5.29659 5.64942 5.86268 5.91348
 0.069 1.92847 2.77989   3.54781 4.2246 4.80109 5.26603 5.60533 5.80077   5.82783
 0.07 1.92739 2.77649 3.54061 4.21185 4.78065   5.23525 5.56084 5.73811 5.74084
 0.071 1.92632 2.77308   3.53339 4.19904 4.76009 5.20425 5.51593 5.67469   5.65247
 0.072 1.92524 2.76966 3.52614 4.18618 4.73942   5.17302 5.4706 5.61049 5.56265
 0.073 1.92416 2.76624   3.51888 4.17326 4.71863 5.14156 5.42482 5.54547   5.47132
 0.074 1.92308 2.76281 3.51159 4.16029 4.69772   5.10986 5.3786 5.47961 5.37841
 0.075 1.922 2.75937 3.50428   4.14726 4.67669 5.07792 5.33191 5.4129 5.28385
 0.076   1.92091 2.75593 3.49695 4.13418 4.65554 5.04573 5.28476   5.34528 5.18757
 0.077 1.91983 2.75248 3.48959 4.12104   4.63427 5.0133 5.23712 5.27674 5.08946
 0.078 1.91874   2.74902 3.48221 4.10784 4.61287 4.98062 5.18899 5.20724   4.98945
 0.079 1.91765 2.74555 3.47481 4.09459 4.59134   4.94767 5.14035 5.13675 4.88742
 0.08 1.91657 2.74208   3.46739 4.08128 4.56969 4.91446 5.09118 5.06523   4.78327
 0.081 1.91548 2.7386 3.45994 4.06791 4.54791   4.88098 5.04148 4.99264 4.67687
 0.082 1.91439 2.73511   3.45247 4.05448 4.52599 4.84723 4.99123 4.91893   4.56807
 0.083 1.91329 2.73162 3.44498 4.04099 4.50394   4.81319 4.94041 4.84406 4.45673
 0.084 1.9122 2.72812   3.43746 4.02744 4.48175 4.77887 4.88901 4.76799   4.34267
 0.085 1.9111 2.72461 3.42992 4.01383 4.45942   4.74426 4.83701 4.69065 4.22568
 0.086 1.91001 2.7211   3.42235 4.00015 4.43695 4.70935 4.78438 4.61199   4.10554
 0.087 1.90891 2.71757 3.41476 3.98641 4.41434   4.67413 4.73112 4.53195 3.98198
 0.088 1.90781 2.71404   3.40715 3.97261 4.39159 4.6386 4.6772 4.45046 3.8547
 0.089   1.90671 2.71051 3.39951 3.95875 4.36869 4.60276 4.6226   4.36744 3.72332
 0.09 1.90561 2.70696 3.39185 3.94482   4.34563 4.56658 4.56729 4.28282 3.5874
 0.091 1.90451   2.70341 3.38416 3.93082 4.32243 4.53008 4.51126 4.19651   3.44638
 0.092 1.90341 2.69985 3.37645 3.91676 4.29907   4.49323 4.45447 4.10839 3.29959
 0.093 1.9023 2.69628   3.36871 3.90263 4.27555 4.45603 4.39691 4.01838   3.1461
 0.094 1.9012 2.69271 3.36094 3.88844 4.25187   4.41847 4.33853 3.92633 2.98471
 0.095 1.90009 2.68912   3.35315 3.87417 4.22803 4.38055 4.27932 3.83211   2.81366
 0.096 1.89898 2.68553 3.34534 3.85984 4.20402   4.34225 4.21923 3.73557 2.63028
 0.097 1.89787 2.68194   3.33749 3.84543 4.17985 4.30356 4.15823 3.63651   2.43006
 0.098 1.89676 2.67833 3.32963 3.83095 4.1555   4.26448 4.09628 3.53472 2.20402
 0.099 1.89564 2.67472   3.32173 3.81641 4.13098 4.22499 4.03334 3.42996   1.92785
 0.1 1.89453 2.67109 3.31381 3.80178 4.10628   4.18508 3.96936 3.32193 1
 0.101 1.89342 2.66747   3.30586 3.78709 4.0814 4.14474 3.9043 3.21026 nan
 0.102   1.8923 2.66383 3.29788 3.77232 4.05634 4.10396 3.83811   3.09451 nan
 0.103 1.89118 2.66018 3.28988 3.75747 4.03109   4.06272 3.77071 2.97412 nan
 0.104 1.89006 2.65653 3.28184   3.74255 4.00564 4.02102 3.70206 2.84833 nan
 0.105 1.88894   2.65287 3.27378 3.72755 3.98001 3.97883 3.63207 2.71616   nan
 0.106 1.88782 2.6492 3.26569 3.71247 3.95417 3.93614   3.56067 2.57615 nan
 0.107 1.8867 2.64552 3.25758 3.69731   3.92813 3.89293 3.48777 2.42612 nan
 0.108 1.88557 2.64184   3.24943 3.68206 3.90188 3.84919 3.41327 2.26236 nan
 0.109   1.88444 2.63814 3.24126 3.66674 3.87542 3.80491 3.33705   2.07765 nan
 0.11 1.88332 2.63444 3.23305 3.65134 3.84874   3.76005 3.259 1.85326 nan
 0.111 1.88219 2.63073 3.22482   3.63585 3.82184 3.7146 3.17895 1.46397 nan
 0.112 1.88106   2.62701 3.21655 3.62027 3.79472 3.66854 3.09673 nan   nan
 0.113 1.87993 2.62328 3.20826 3.60461 3.76737 3.62184   3.01215 nan nan
 0.114 1.87879 2.61955 3.19994 3.58886   3.73978 3.57448 2.92493 nan nan
 0.115 1.87766 2.6158   3.19158 3.57302 3.71195 3.52643 2.8348 nan nan
 0.116   1.87652 2.61205 3.1832 3.55709 3.68387 3.47766 2.74136 nan   nan
 0.117 1.87539 2.60829 3.17478 3.54107 3.65554 3.42814   2.64413 nan nan
 0.118 1.87425 2.60452 3.16633 3.52495   3.62696 3.37783 2.54247 nan nan
 0.119 1.87311 2.60074   3.15785 3.50874 3.5981 3.32671 2.43549 nan nan
 0.12   1.87197 2.59695 3.14934 3.49244 3.56898 3.27471 2.32193 nan   nan
 0.121 1.87082 2.59316 3.14079 3.47603 3.53958 3.22181   2.19979 nan nan
 0.122 1.86968 2.58935 3.13222 3.45953   3.50989 3.16795 2.06568 nan nan
 0.123 1.86853 2.58554   3.12361 3.44293 3.4799 3.11307 1.91276 nan nan
 0.124   1.86739 2.58171 3.11496 3.42623 3.44962 3.05711 1.72233 nan   nan
 0.125 1.86624 2.57788 3.10628 3.40942 3.41902 3.   1 nan nan
 0.126 1.86509 2.57404 3.09757   3.39251 3.38811 2.94166 nan nan nan
 0.127 1.86394 2.57019   3.08883 3.37549 3.35686 2.88201 nan nan nan
 0.128   1.86279 2.56633 3.08005 3.35836 3.32528 2.82093 nan nan   nan
 0.129 1.86163 2.56246 3.07123 3.34112 3.29335 2.75831   nan nan nan
 0.13 1.86048 2.55859 3.06238 3.32377 3.26106   2.694 nan nan nan
 0.131 1.85932 2.5547 3.05349 3.3063   3.22839 2.62783 nan nan nan
 0.132 1.85816 2.5508 3.04457   3.28872 3.19535 2.5596 nan nan nan
 0.133 1.857 2.5469   3.03561 3.27102 3.1619 2.48906 nan nan nan
 0.134 1.85584   2.54298 3.02661 3.2532 3.12804 2.41587 nan nan nan
 0.135   1.85468 2.53905 3.01758 3.23525 3.09376 2.33963 nan nan   nan
 0.136 1.85351 2.53512 3.00851 3.21718 3.05903 2.25979   nan nan nan
 0.137 1.85235 2.53118 2.9994 3.19898 3.02383   2.17556 nan nan nan
 0.138 1.85118 2.52722 2.99025 3.18065   2.98816 2.08582 nan nan nan
 0.139 1.85001 2.52326   2.98107 3.16219 2.95199 1.98878 nan nan nan
 0.14 1.84884   2.51928 2.97184 3.1436 2.9153 1.88129 nan nan nan
 0.141   1.84767 2.5153 2.96257 3.12486 2.87806 1.7568 nan nan   nan
 0.142 1.84649 2.5113 2.95327 3.10599 2.84024 1.59603   nan nan nan
 0.143 1.84532 2.5073 2.94392 3.08697 2.80183   nan nan nan nan
 0.144 1.84414 2.50329 2.93453 3.0678   2.76278 nan nan nan nan
 0.145 1.84297 2.49926 2.9251   3.04849 2.72307 nan nan nan nan
 0.146 1.84179 2.49523   2.91563 3.02902 2.68264 nan nan nan nan
 0.147 1.84061   2.49118 2.90612 3.00939 2.64147 nan nan nan nan
 0.148   1.83942 2.48713 2.89656 2.98961 2.5995 nan nan nan   nan
 0.149 1.83824 2.48306 2.88696 2.96966 2.55668 nan nan   nan nan
 0.15 1.83705 2.47898 2.87731 2.94954 2.51294 nan   nan nan nan
 0.151 1.83587 2.4749 2.86762 2.92925 2.46822   nan nan nan nan
 0.152 1.83468 2.4708 2.85789 2.90878   2.42242 nan nan nan nan
 0.153 1.83349 2.46669 2.84811   2.88814 2.37545 nan nan nan nan
 0.154 1.8323 2.46257   2.83828 2.86731 2.32721 nan nan nan nan
 0.155 1.8311   2.45844 2.8284 2.84628 2.27753 nan nan nan nan
 0.156   1.82991 2.4543 2.81848 2.82507 2.22627 nan nan nan   nan
 0.157 1.82871 2.45015 2.80851 2.80365 2.1732 nan nan   nan nan
 0.158 1.82751 2.44598 2.79849 2.78203 2.11805 nan   nan nan nan
 0.159 1.82631 2.44181 2.78842 2.76019   2.06048 nan nan nan nan
 0.16 1.82511 2.43762 2.7783   2.73813 2. nan nan nan nan
 0.161 1.82391 2.43343 2.76813   2.71585 1.93594 nan nan nan nan
 0.162 1.8227 2.42922   2.75791 2.69334 1.8673 nan nan nan nan
 0.163 1.8215   2.425 2.74764 2.67058 1.79246 nan nan nan nan
 0.164   1.82029 2.42076 2.73731 2.64758 1.70849 nan nan nan   nan
 0.165 1.81908 2.41652 2.72693 2.62432 1.60896 nan nan   nan nan
 0.166 1.81787 2.41226 2.7165 2.6008 1.47258 nan   nan nan nan
 0.167 1.81666 2.408 2.70601 2.577 nan nan   nan nan nan
 0.168 1.81544 2.40372 2.69546 2.55291 nan   nan nan nan nan
 0.169 1.81422 2.39943 2.68486 2.52853   nan nan nan nan nan
 0.17 1.81301 2.39512 2.6742 2.50384   nan nan nan nan nan
 0.171 1.81179 2.39081 2.66348   2.47882 nan nan nan nan nan
 0.172 1.81057 2.38648 2.6527   2.45347 nan nan nan nan nan
 0.173 1.80934 2.38214   2.64186 2.42776 nan nan nan nan nan
 0.174 1.80812   2.37778 2.63096 2.40169 nan nan nan nan nan
 0.175   1.80689 2.37342 2.62 2.37523 nan nan nan nan nan
 0.176   1.80566 2.36904 2.60897 2.34837 nan nan nan nan   nan
 0.177 1.80443 2.36465 2.59788 2.32107 nan nan nan   nan nan
 0.178 1.8032 2.36024 2.58672 2.29332 nan nan nan   nan nan
 0.179 1.80197 2.35583 2.5755 2.26509 nan nan   nan nan nan
 0.18 1.80073 2.3514 2.5642 2.23635 nan nan   nan nan nan
 0.181 1.7995 2.34695 2.55284 2.20706 nan nan   nan nan nan
 0.182 1.79826 2.34249 2.54141 2.17718 nan   nan nan nan nan
 0.183 1.79702 2.33802 2.52991 2.14668   nan nan nan nan nan
 0.184 1.79578 2.33354 2.51833   2.11549 nan nan nan nan nan
 0.185 1.79453 2.32904   2.50668 2.08356 nan nan nan nan nan
 0.186 1.79329   2.32453 2.49496 2.05082 nan nan nan nan nan
 0.187   1.79204 2.32 2.48316 2.01718 nan nan nan nan nan
 0.188   1.79079 2.31547 2.47127 1.98255 nan nan nan nan   nan
 0.189 1.78954 2.31091 2.45931 1.94681 nan nan nan   nan nan
 0.19 1.78829 2.30634 2.44727 1.90979 nan nan nan   nan nan
 0.191 1.78703 2.30176 2.43514 1.87132 nan nan   nan nan nan
 0.192 1.78578 2.29716 2.42293 1.83114 nan   nan nan nan nan
 0.193 1.78452 2.29255 2.41063 1.78891   nan nan nan nan nan
 0.194 1.78326 2.28793 2.39824   1.74417 nan nan nan nan nan
 0.195 1.782 2.28329 2.38576   1.69623 nan nan nan nan nan
 0.196 1.78073 2.27863   2.37319 1.64402 nan nan nan nan nan
 0.197 1.77947   2.27396 2.36052 1.58567 nan nan nan nan nan
 0.198 1.7782   2.26927 2.34776 1.51738 nan nan nan nan nan
 0.199   1.77693 2.26457 2.3349 1.42863 nan nan nan nan nan
 0.2   1.77566 2.25985 2.32193 1 nan nan nan nan   nan
 0.201 1.77439 2.25512 2.30886 nan nan nan nan nan   nan
 0.202 1.77311 2.25037 2.29568 nan nan nan nan nan   nan
 0.203 1.77184 2.2456 2.28239 nan nan nan nan nan   nan
 0.204 1.77056 2.24082 2.26898 nan nan nan nan nan   nan
 0.205 1.76928 2.23602 2.25546 nan nan nan nan nan   nan
 0.206 1.76799 2.23121 2.24182 nan nan nan nan nan   nan
 0.207 1.76671 2.22638 2.22806 nan nan nan nan nan   nan
 0.208 1.76542 2.22153 2.21417 nan nan nan nan nan   nan
 0.209 1.76413 2.21667 2.20015 nan nan nan nan nan   nan
 0.21 1.76284 2.21178 2.18599 nan nan nan nan nan   nan
 0.211 1.76155 2.20688 2.1717 nan nan nan nan nan   nan
 0.212 1.76026 2.20197 2.15726 nan nan nan nan nan   nan
 0.213 1.75896 2.19703 2.14267 nan nan nan nan nan   nan
 0.214 1.75766 2.19208 2.12792 nan nan nan nan nan   nan
 0.215 1.75636 2.18711 2.11302 nan nan nan nan nan   nan
 0.216 1.75506 2.18212 2.09795 nan nan nan nan nan   nan
 0.217 1.75375 2.17712 2.08271 nan nan nan nan nan   nan
 0.218 1.75245 2.17209 2.06728 nan nan nan nan nan   nan
 0.219 1.75114 2.16704 2.05167 nan nan nan nan nan   nan
 0.22 1.74983 2.16198 2.03587 nan nan nan nan nan   nan
 0.221 1.74852 2.1569 2.01986 nan nan nan nan nan   nan
 0.222 1.7472 2.1518 2.00364 nan nan nan nan nan   nan
 0.223 1.74589 2.14667 1.98719 nan nan nan nan nan   nan
 0.224 1.74457 2.14153 1.9705 nan nan nan nan nan   nan
 0.225 1.74325 2.13637 1.95357 nan nan nan nan nan   nan
 0.226 1.74192 2.13119 1.93637 nan nan nan nan nan   nan
 0.227 1.7406 2.12599 1.9189 nan nan nan nan nan   nan
 0.228 1.73927 2.12076 1.90113 nan nan nan nan nan   nan
 0.229 1.73794 2.11552 1.88305 nan nan nan nan nan   nan
 0.23 1.73661 2.11025 1.86463 nan nan nan nan nan   nan
 0.231 1.73528 2.10496 1.84585 nan nan nan nan nan   nan
 0.232 1.73394 2.09965 1.82669 nan nan nan nan nan   nan
 0.233 1.7326 2.09432 1.8071 nan nan nan nan nan   nan
 0.234 1.73126 2.08897 1.78706 nan nan nan nan nan   nan
 0.235 1.72992 2.08359 1.76652 nan nan nan nan nan   nan
 0.236 1.72857 2.07819 1.74543 nan nan nan nan nan   nan
 0.237 1.72723 2.07277 1.72373 nan nan nan nan nan   nan
 0.238 1.72588 2.06732 1.70135 nan nan nan nan nan   nan
 0.239 1.72453 2.06185 1.6782 nan nan nan nan nan   nan
 0.24 1.72317 2.05636 1.65417 nan nan nan nan nan   nan
 0.241 1.72182 2.05084 1.62913 nan nan nan nan nan   nan
 0.242 1.72046 2.04529 1.60288 nan nan nan nan nan   nan
 0.243 1.7191 2.03972 1.57519 nan nan nan nan nan   nan
 0.244 1.71774 2.03413 1.54571 nan nan nan nan nan   nan
 0.245 1.71637 2.02851 1.51394 nan nan nan nan nan   nan
 0.246 1.715 2.02286 1.47909 nan nan nan nan nan   nan
 0.247 1.71363 2.01719 1.43977 nan nan nan nan nan   nan
 0.248 1.71226 2.01149 1.39316 nan nan nan nan nan   nan
 0.249 1.71089 2.00576 1.3314 nan nan nan nan nan   nan
 0.25 1.70951 2. 1 nan nan nan nan nan   nan
 0.251 1.70813 1.99421 nan nan nan nan nan nan   nan
 0.252 1.70675 1.9884 nan nan nan nan nan nan   nan
 0.253 1.70537 1.98256 nan nan nan nan nan nan   nan
 0.254 1.70398 1.97669 nan nan nan nan nan nan   nan
 0.255 1.70259 1.97078 nan nan nan nan nan nan   nan
 0.256 1.7012 1.96485 nan nan nan nan nan nan   nan
 0.257 1.69981 1.95888 nan nan nan nan nan nan   nan
 0.258 1.69841 1.95289 nan nan nan nan nan nan   nan
 0.259 1.69701 1.94686 nan nan nan nan nan nan   nan
 0.26 1.69561 1.94079 nan nan nan nan nan nan   nan
 0.261 1.69421 1.9347 nan nan nan nan nan nan   nan
 0.262 1.6928 1.92857 nan nan nan nan nan nan   nan
 0.263 1.69139 1.92241 nan nan nan nan nan nan   nan
 0.264 1.68998 1.91621 nan nan nan nan nan nan   nan
 0.265 1.68857 1.90997 nan nan nan nan nan nan   nan
 0.266 1.68715 1.9037 nan nan nan nan nan nan   nan
 0.267 1.68573 1.89739 nan nan nan nan nan nan   nan
 0.268 1.68431 1.89104 nan nan nan nan nan nan   nan
 0.269 1.68289 1.88465 nan nan nan nan nan nan   nan
 0.27 1.68146 1.87823 nan nan nan nan nan nan   nan
 0.271 1.68003 1.87176 nan nan nan nan nan nan   nan
 0.272 1.6786 1.86525 nan nan nan nan nan nan   nan
 0.273 1.67716 1.8587 nan nan nan nan nan nan   nan
 0.274 1.67573 1.8521 nan nan nan nan nan nan   nan
 0.275 1.67429 1.84546 nan nan nan nan nan nan   nan
 0.276 1.67284 1.83878 nan nan nan nan nan nan   nan
 0.277 1.6714 1.83205 nan nan nan nan nan nan   nan
 0.278 1.66995 1.82527 nan nan nan nan nan nan   nan
 0.279 1.6685 1.81844 nan nan nan nan nan nan   nan
 0.28 1.66705 1.81157 nan nan nan nan nan nan   nan
 0.281 1.66559 1.80464 nan nan nan nan nan nan   nan
 0.282 1.66413 1.79766 nan nan nan nan nan nan   nan
 0.283 1.66267 1.79062 nan nan nan nan nan nan   nan
 0.284 1.6612 1.78353 nan nan nan nan nan nan   nan
 0.285 1.65973 1.77638 nan nan nan nan nan nan   nan
 0.286 1.65826 1.76918 nan nan nan nan nan nan   nan
 0.287 1.65679 1.76191 nan nan nan nan nan nan   nan
 0.288 1.65531 1.75458 nan nan nan nan nan nan   nan
 0.289 1.65383 1.74719 nan nan nan nan nan nan   nan
 0.29 1.65235 1.73973 nan nan nan nan nan nan   nan
 0.291 1.65086 1.73221 nan nan nan nan nan nan   nan
 0.292 1.64938 1.72461 nan nan nan nan nan nan   nan
 0.293 1.64788 1.71694 nan nan nan nan nan nan   nan
 0.294 1.64639 1.70919 nan nan nan nan nan nan   nan
 0.295 1.64489 1.70137 nan nan nan nan nan nan   nan
 0.296 1.64339 1.69346 nan nan nan nan nan nan   nan
 0.297 1.64189 1.68547 nan nan nan nan nan nan   nan
 0.298 1.64038 1.6774 nan nan nan nan nan nan   nan
 0.299 1.63887 1.66923 nan nan nan nan nan nan   nan
 0.3 1.63736 1.66096 nan nan nan nan nan nan   nan
 0.301 1.63584 1.6526 nan nan nan nan nan nan   nan
 0.302 1.63432 1.64413 nan nan nan nan nan nan   nan
 0.303 1.6328 1.63556 nan nan nan nan nan nan   nan
 0.304 1.63127 1.62687 nan nan nan nan nan nan   nan
 0.305 1.62974 1.61806 nan nan nan nan nan nan   nan
 0.306 1.62821 1.60912 nan nan nan nan nan nan   nan
 0.307 1.62667 1.60005 nan nan nan nan nan nan   nan
 0.308 1.62514 1.59084 nan nan nan nan nan nan   nan
 0.309 1.62359 1.58148 nan nan nan nan nan nan   nan
 0.31 1.62205 1.57197 nan nan nan nan nan nan   nan
 0.311 1.6205 1.56228 nan nan nan nan nan nan   nan
 0.312 1.61895 1.55242 nan nan nan nan nan nan   nan
 0.313 1.61739 1.54236 nan nan nan nan nan nan   nan
 0.314 1.61583 1.53209 nan nan nan nan nan nan   nan
 0.315 1.61427 1.5216 nan nan nan nan nan nan   nan
 0.316 1.6127 1.51086 nan nan nan nan nan nan   nan
 0.317 1.61113 1.49986 nan nan nan nan nan nan   nan
 0.318 1.60956 1.48856 nan nan nan nan nan nan   nan
 0.319 1.60798 1.47695 nan nan nan nan nan nan   nan
 0.32 1.6064 1.46497 nan nan nan nan nan nan   nan
 0.321 1.60481 1.4526 nan nan nan nan nan nan   nan
 0.322 1.60323 1.43977 nan nan nan nan nan nan   nan
 0.323 1.60163 1.42642 nan nan nan nan nan nan   nan
 0.324 1.60004 1.41246 nan nan nan nan nan nan   nan
 0.325 1.59844 1.3978 nan nan nan nan nan nan   nan
 0.326 1.59684 1.38229 nan nan nan nan nan nan   nan
 0.327 1.59523 1.36572 nan nan nan nan nan nan   nan
 0.328 1.59362 1.34781 nan nan nan nan nan nan   nan
 0.329 1.592 1.32813 nan nan nan nan nan nan   nan
 0.33 1.59039 1.30593 nan nan nan nan nan nan   nan
 0.331 1.58876 1.27977 nan nan nan nan nan nan   nan
 0.332 1.58714 1.24615 nan nan nan nan nan nan   nan
 0.333 1.58551 1.18871 nan nan nan nan nan nan   nan
 0.334 1.58387 nan nan nan nan nan nan nan   nan
 0.335 1.58223 nan nan nan nan nan nan nan   nan
 0.336 1.58059 nan nan nan nan nan nan nan   nan
 0.337 1.57895 nan nan nan nan nan nan nan   nan
 0.338 1.57729 nan nan nan nan nan nan nan   nan
 0.339 1.57564 nan nan nan nan nan nan nan   nan
 0.34 1.57398 nan nan nan nan nan nan nan   nan
 0.341 1.57232 nan nan nan nan nan nan nan   nan
 0.342 1.57065 nan nan nan nan nan nan nan   nan
 0.343 1.56898 nan nan nan nan nan nan nan   nan
 0.344 1.5673 nan nan nan nan nan nan nan   nan
 0.345 1.56562 nan nan nan nan nan nan nan   nan
 0.346 1.56394 nan nan nan nan nan nan nan   nan
 0.347 1.56225 nan nan nan nan nan nan nan   nan
 0.348 1.56055 nan nan nan nan nan nan nan   nan
 0.349 1.55885 nan nan nan nan nan nan nan   nan
 0.35 1.55715 nan nan nan nan nan nan nan   nan
 0.351 1.55544 nan nan nan nan nan nan nan   nan
 0.352 1.55373 nan nan nan nan nan nan nan   nan
 0.353 1.55201 nan nan nan nan nan nan nan   nan
 0.354 1.55029 nan nan nan nan nan nan nan   nan
 0.355 1.54856 nan nan nan nan nan nan nan   nan
 0.356 1.54683 nan nan nan nan nan nan nan   nan
 0.357 1.5451 nan nan nan nan nan nan nan   nan
 0.358 1.54335 nan nan nan nan nan nan nan   nan
 0.359 1.54161 nan nan nan nan nan nan nan   nan
 0.36 1.53986 nan nan nan nan nan nan nan   nan
 0.361 1.5381 nan nan nan nan nan nan nan   nan
 0.362 1.53634 nan nan nan nan nan nan nan   nan
 0.363 1.53457 nan nan nan nan nan nan nan   nan
 0.364 1.5328 nan nan nan nan nan nan nan   nan
 0.365 1.53102 nan nan nan nan nan nan nan   nan
 0.366 1.52924 nan nan nan nan nan nan nan   nan
 0.367 1.52745 nan nan nan nan nan nan nan   nan
 0.368 1.52566 nan nan nan nan nan nan nan   nan
 0.369 1.52386 nan nan nan nan nan nan nan   nan
 0.37 1.52205 nan nan nan nan nan nan nan   nan
 0.371 1.52024 nan nan nan nan nan nan nan   nan
 0.372 1.51842 nan nan nan nan nan nan nan   nan
 0.373 1.5166 nan nan nan nan nan nan nan   nan
 0.374 1.51478 nan nan nan nan nan nan nan   nan
 0.375 1.51294 nan nan nan nan nan nan nan   nan
 0.376 1.5111 nan nan nan nan nan nan nan   nan
 0.377 1.50926 nan nan nan nan nan nan nan   nan
 0.378 1.5074 nan nan nan nan nan nan nan   nan
 0.379 1.50555 nan nan nan nan nan nan nan   nan
 0.38 1.50368 nan nan nan nan nan nan nan   nan
 0.381 1.50181 nan nan nan nan nan nan nan   nan
 0.382 1.49994 nan nan nan nan nan nan nan   nan
 0.383 1.49805 nan nan nan nan nan nan nan   nan
 0.384 1.49616 nan nan nan nan nan nan nan   nan
 0.385 1.49427 nan nan nan nan nan nan nan   nan
 0.386 1.49236 nan nan nan nan nan nan nan   nan
 0.387 1.49045 nan nan nan nan nan nan nan   nan
 0.388 1.48854 nan nan nan nan nan nan nan   nan
 0.389 1.48661 nan nan nan nan nan nan nan   nan
 0.39 1.48468 nan nan nan nan nan nan nan   nan
 0.391 1.48275 nan nan nan nan nan nan nan   nan
 0.392 1.4808 nan nan nan nan nan nan nan   nan
 0.393 1.47885 nan nan nan nan nan nan nan   nan
 0.394 1.47689 nan nan nan nan nan nan nan   nan
 0.395 1.47492 nan nan nan nan nan nan nan   nan
 0.396 1.47295 nan nan nan nan nan nan nan   nan
 0.397 1.47097 nan nan nan nan nan nan nan   nan
 0.398 1.46898 nan nan nan nan nan nan nan   nan
 0.399 1.46698 nan nan nan nan nan nan nan   nan
 0.4 1.46497 nan nan nan nan nan nan nan   nan
 0.401 1.46296 nan nan nan nan nan nan nan   nan
 0.402 1.46094 nan nan nan nan nan nan nan   nan
 0.403 1.45891 nan nan nan nan nan nan nan   nan
 0.404 1.45687 nan nan nan nan nan nan nan   nan
 0.405 1.45482 nan nan nan nan nan nan nan   nan
 0.406 1.45276 nan nan nan nan nan nan nan   nan
 0.407 1.4507 nan nan nan nan nan nan nan   nan
 0.408 1.44862 nan nan nan nan nan nan nan   nan
 0.409 1.44654 nan nan nan nan nan nan nan   nan
 0.41 1.44445 nan nan nan nan nan nan nan   nan
 0.411 1.44235 nan nan nan nan nan nan nan   nan
 0.412 1.44023 nan nan nan nan nan nan nan   nan
 0.413 1.43811 nan nan nan nan nan nan nan   nan
 0.414 1.43598 nan nan nan nan nan nan nan   nan
 0.415 1.43384 nan nan nan nan nan nan nan   nan
 0.416 1.43169 nan nan nan nan nan nan nan   nan
 0.417 1.42952 nan nan nan nan nan nan nan   nan
 0.418 1.42735 nan nan nan nan nan nan nan   nan
 0.419 1.42517 nan nan nan nan nan nan nan   nan
 0.42 1.42297 nan nan nan nan nan nan nan   nan
 0.421 1.42077 nan nan nan nan nan nan nan   nan
 0.422 1.41855 nan nan nan nan nan nan nan   nan
 0.423 1.41632 nan nan nan nan nan nan nan   nan
 0.424 1.41408 nan nan nan nan nan nan nan   nan
 0.425 1.41183 nan nan nan nan nan nan nan   nan
 0.426 1.40956 nan nan nan nan nan nan nan   nan
 0.427 1.40728 nan nan nan nan nan nan nan   nan
 0.428 1.40499 nan nan nan nan nan nan nan   nan
 0.429 1.40269 nan nan nan nan nan nan nan   nan
 0.43 1.40037 nan nan nan nan nan nan nan   nan
 0.431 1.39804 nan nan nan nan nan nan nan   nan
 0.432 1.3957 nan nan nan nan nan nan nan   nan
 0.433 1.39334 nan nan nan nan nan nan nan   nan
 0.434 1.39096 nan nan nan nan nan nan nan   nan
 0.435 1.38857 nan nan nan nan nan nan nan   nan
 0.436 1.38617 nan nan nan nan nan nan nan   nan
 0.437 1.38375 nan nan nan nan nan nan nan   nan
 0.438 1.38132 nan nan nan nan nan nan nan   nan
 0.439 1.37887 nan nan nan nan nan nan nan   nan
 0.44 1.3764 nan nan nan nan nan nan nan   nan
 0.441 1.37391 nan nan nan nan nan nan nan   nan
 0.442 1.37141 nan nan nan nan nan nan nan   nan
 0.443 1.36889 nan nan nan nan nan nan nan   nan
 0.444 1.36635 nan nan nan nan nan nan nan   nan
 0.445 1.36379 nan nan nan nan nan nan nan   nan
 0.446 1.36121 nan nan nan nan nan nan nan   nan
 0.447 1.35861 nan nan nan nan nan nan nan   nan
 0.448 1.35599 nan nan nan nan nan nan nan   nan
 0.449 1.35335 nan nan nan nan nan nan nan   nan
 0.45 1.35069 nan nan nan nan nan nan nan   nan
 0.451 1.348 nan nan nan nan nan nan nan   nan
 0.452 1.3453 nan nan nan nan nan nan nan   nan
 0.453 1.34256 nan nan nan nan nan nan nan   nan
 0.454 1.33981 nan nan nan nan nan nan nan   nan
 0.455 1.33702 nan nan nan nan nan nan nan   nan
 0.456 1.33421 nan nan nan nan nan nan nan   nan
 0.457 1.33138 nan nan nan nan nan nan nan   nan
 0.458 1.32851 nan nan nan nan nan nan nan   nan
 0.459 1.32561 nan nan nan nan nan nan nan   nan
 0.46 1.32269 nan nan nan nan nan nan nan   nan
 0.461 1.31973 nan nan nan nan nan nan nan   nan
 0.462 1.31674 nan nan nan nan nan nan nan   nan
 0.463 1.31371 nan nan nan nan nan nan nan   nan
 0.464 1.31065 nan nan nan nan nan nan nan   nan
 0.465 1.30755 nan nan nan nan nan nan nan   nan
 0.466 1.30441 nan nan nan nan nan nan nan   nan
 0.467 1.30123 nan nan nan nan nan nan nan   nan
 0.468 1.29801 nan nan nan nan nan nan nan   nan
 0.469 1.29474 nan nan nan nan nan nan nan   nan
 0.47 1.29142 nan nan nan nan nan nan nan   nan
 0.471 1.28806 nan nan nan nan nan nan nan   nan
 0.472 1.28464 nan nan nan nan nan nan nan   nan
 0.473 1.28116 nan nan nan nan nan nan nan   nan
 0.474 1.27763 nan nan nan nan nan nan nan   nan
 0.475 1.27403 nan nan nan nan nan nan nan   nan
 0.476 1.27037 nan nan nan nan nan nan nan   nan
 0.477 1.26664 nan nan nan nan nan nan nan   nan
 0.478 1.26282 nan nan nan nan nan nan nan   nan
 0.479 1.25893 nan nan nan nan nan nan nan   nan
 0.48 1.25495 nan nan nan nan nan nan nan   nan
 0.481 1.25087 nan nan nan nan nan nan nan   nan
 0.482 1.24669 nan nan nan nan nan nan nan   nan
 0.483 1.24239 nan nan nan nan nan nan nan   nan
 0.484 1.23797 nan nan nan nan nan nan nan   nan
 0.485 1.23341 nan nan nan nan nan nan nan   nan
 0.486 1.2287 nan nan nan nan nan nan nan   nan
 0.487 1.22382 nan nan nan nan nan nan nan   nan
 0.488 1.21875 nan nan nan nan nan nan nan   nan
 0.489 1.21345 nan nan nan nan nan nan nan   nan
 0.49 1.20791 nan nan nan nan nan nan nan   nan
 0.491 1.20206 nan nan nan nan nan nan nan   nan
 0.492 1.19586 nan nan nan nan nan nan nan   nan
 0.493 1.18923 nan nan nan nan nan nan nan   nan
 0.494 1.18206 nan nan nan nan nan nan nan   nan
 0.495 1.1742 nan nan nan nan nan nan nan   nan
 0.496 1.16538 nan nan nan nan nan nan nan   nan
 0.497 1.15516 nan nan nan nan nan nan nan   nan
 0.498 1.14261 nan nan nan nan nan nan nan   nan
 0.499 1.12513 nan nan nan nan nan nan nan   nan
 0.5 1 nan nan nan nan nan nan nan nan

==> coh201_hr.txt <==
0.01     1 1 1 1 1
 0.02    16 8 6 4 4
 0.03    21 11 7 6 5
 0.04    24 12 8 6   5
 0.05    26 13 9 7 6
 0.06    28 14 10 7 6
 0.07    29 15 10 8 6
 0.08    31   16 11 8 7
 0.09    32 16 11 8 7
 0.1     33 17 11 9 7
 0.11    35 18 12   9 7
 0.12    36 18 12 9 8
 0.13    37 19 13 10 8
 0.14    38 19 13 10   8
 0.15    39 20 13 10 8
 0.16    39 20 13 10 8
 0.17    40 20 14 10   8
 0.18    41 21 14 11 9
 0.19    42 21 14 11 9
 0.2     43 22 15 11   9
 0.21    43 22 15 11 9
 0.22    44 22 15 11 9
 0.23    45 23 15 12   9
 0.24    45 23 15 12 9
 0.25    46 23 16 12 10
 0.26    47 24 16 12   10
 0.27    47 24 16 12 10
 0.28    48 24 16 12 10
 0.29    48 24 16 12   10
 0.3     49 25 17 13 10
 0.31    50 25 17 13 10
 0.32    50 25 17 13   10
 0.33    51 26 17 13 11
 0.34    51 26 17 13 11
 0.35    52 26 18 13   11
 0.36    52 26 18 13 11
 0.37    53 27 18 14 11
 0.38    53 27 18 14   11
 0.39    54 27 18 14 11
 0.4     54 27 18 14 11
 0.41    55 28 19 14   11
 0.42    55 28 19 14 11
 0.43    55 28 19 14 11
 0.44    56 28 19 14   12
 0.45    56 28 19 14 12
 0.46    57 29 19 15 12
 0.47    57 29 19 15   12
 0.48    58 29 20 15 12
 0.49    58 29 20 15 12
 0.5     58 29 20 15   12
 0.51    59 30 20 15 12
 0.52    59 30 20 15 12
 0.53    59 30 20 15   12
 0.54    60 30 20 15 12
 0.55    60 30 20 15 12
 0.56    61 31 21 16   13
 0.57    61 31 21 16 13
 0.58    61 31 21 16 13
 0.59    62 31 21 16   13
 0.6     62 31 21 16 13
 0.61    62 31 21 16 13
 0.62    63 32 21 16   13
 0.63    63 32 21 16 13
 0.64    63 32 21 16 13
 0.65    64 32 22 16   13
 0.66    64 32 22 16 13
 0.67    64 32 22 16 13
 0.68    65 33 22 17   13
 0.69    65 33 22 17 13
 0.7     65 33 22 17 13
 0.71    66 33 22 17   14
 0.72    66 33 22 17 14
 0.73    66 33 22 17 14
 0.74    67 34 23 17   14
 0.75    67 34 23 17 14
 0.76    67 34 23 17 14
 0.77    67 34 23 17   14
 0.78    68 34 23 17 14
 0.79    68 34 23 17 14
 0.8     68 34 23 17   14
 0.81    69 35 23 18 14
 0.82    69 35 23 18 14
 0.83    69 35 23 18   14
 0.84    69 35 23 18 14
 0.85    70 35 24 18 14
 0.86    70 35 24 18   14
 0.87    70 35 24 18 14
 0.88    71 36 24 18 15
 0.89    71 36 24 18   15
 0.9     71 36 24 18 15
 0.91    71 36 24 18 15
 0.92    72 36 24 18   15
 0.93    72 36 24 18 15
 0.94    72 36 24 18 15
 0.95    72 36 24 18   15
 0.96    73 37 25 19 15
 0.97    73 37 25 19 15
 0.98    73 37 25 19   15
 0.99    73 37 25 19 15
 1.      74 37 25 19 15
 
